Modeling electrochemical systems with weakly imposed Dirichlet boundary conditions

Finite element modeling of charged species transport has enabled analysis, design, and optimization of a diverse array of electrochemical and electrokinetic devices. These systems are represented by the Poisson-Nernst-Planck equations coupled with the Navier-Stokes equation, with a key quantity of interest being the current at the system boundaries. Accurately computing the current flux is challenging due to the small critical dimension of the boundary layers (small Debye layer) that require fine mesh resolution at the boundaries. We resolve this challenge by using the Dirichlet-to-Neumanntransformation to weakly impose the Dirichlet conditions for the Poisson-Nernst-Planck equations. The results obtained with weakly imposed Dirichlet boundary conditions showed excellent agreement with those obtained when conventional boundary conditions with highly resolved mesh we reemployed. Furthermore, the calculated current flux showed faster mesh convergence using weakly imposed conditions compared to the conventionally imposed Dirichlet boundary conditions. We illustrate the approach on canonical 3D problems that otherwise would have been computationally intractable to solve accurately. This approach substantially reduces the computational cost of model-ing electrochemical systems.

==> 5.RESULTS/data/1DdepWeak/C100.txt <==
           x           cp
    0.000000     1.743061
    0.010000     0.097951
    0.020000     0.041181
    0.030000     0.031180
    0.040000     0.029535
    0.050000     0.029469
    0.060000     0.029719
    0.070000     0.030041
    0.080000     0.030386
    0.090000     0.030746
    0.100000     0.031120
    0.110000     0.031508
    0.120000     0.031910
    0.130000     0.032328
    0.140000     0.032762
    0.150000     0.033214
    0.160000     0.033685
    0.170000     0.034176
    0.180000     0.034688
    0.190000     0.035223
    0.200000     0.035784
    0.210000     0.036371
    0.220000     0.036987
    0.230000     0.037635
    0.240000     0.038317
    0.250000     0.039036
    0.260000     0.039796
    0.270000     0.040600
    0.280000     0.041454
    0.290000     0.042361
    0.300000     0.043327
    0.310000     0.044360
    0.320000     0.045467
    0.330000     0.046657
    0.340000     0.047940
    0.350000     0.049328
    0.360000     0.050837
    0.370000     0.052482
    0.380000     0.054287
    0.390000     0.056274
    0.400000     0.058476
    0.410000     0.060927
    0.420000     0.063673
    0.430000     0.066765
    0.440000     0.070266
    0.450000     0.074247
    0.460000     0.078789
    0.470000     0.083981
    0.480000     0.089916
    0.490000     0.096687
    0.500000     0.104382
    0.510000     0.113074
    0.520000     0.122815
    0.530000     0.133632
    0.540000     0.145523
    0.550000     0.158453
    0.560000     0.172362
    0.570000     0.187167
    0.580000     0.202769
    0.590000     0.219064
    0.600000     0.235945
    0.610000     0.253314
    0.620000     0.271080
    0.630000     0.289167
    0.640000     0.307508
    0.650000     0.326051
    0.660000     0.344751
    0.670000     0.363576
    0.680000     0.382500
    0.690000     0.401502
    0.700000     0.420566
    0.710000     0.439681
    0.720000     0.458836
    0.730000     0.478026
    0.740000     0.497243
    0.750000     0.516485
    0.760000     0.535746
    0.770000     0.555024
    0.780000     0.574317
    0.790000     0.593622
    0.800000     0.612938
    0.810000     0.632264
    0.820000     0.651599
    0.830000     0.670940
    0.840000     0.690289
    0.850000     0.709643
    0.860000     0.729002
    0.870000     0.748367
    0.880000     0.767735
    0.890000     0.787107
    0.900000     0.806483
    0.910000     0.825861
    0.920000     0.845243
    0.930000     0.864626
    0.940000     0.884012
    0.950000     0.903399
    0.960000     0.922786
    0.970000     0.942168
    0.980000     0.961532
    0.990000     0.980843
    1.000000     1.000000
    1.000000          NaN
    2.000000          NaN
    3.000000          NaN
    4.000000          NaN
    5.000000          NaN
    6.000000          NaN
    7.000000          NaN
    8.000000          NaN
    9.000000          NaN
   10.000000          NaN
   11.000000          NaN
   12.000000          NaN
   13.000000          NaN
   14.000000          NaN
   15.000000          NaN
   16.000000          NaN
   17.000000          NaN
   18.000000          NaN
   19.000000          NaN
   20.000000          NaN
   21.000000          NaN
   22.000000          NaN
   23.000000          NaN
   24.000000          NaN
   25.000000          NaN
   26.000000          NaN
   27.000000          NaN
   28.000000          NaN
   29.000000          NaN
   30.000000          NaN
   31.000000          NaN
   32.000000          NaN
   33.000000          NaN
   34.000000          NaN
   35.000000          NaN
   36.000000          NaN
   37.000000          NaN
   38.000000          NaN
   39.000000          NaN
   40.000000          NaN
   41.000000          NaN
   42.000000          NaN
   43.000000          NaN
   44.000000          NaN
   45.000000          NaN
   46.000000          NaN
   47.000000          NaN
   48.000000          NaN
   49.000000          NaN
   50.000000          NaN
   51.000000          NaN
   52.000000          NaN
   53.000000          NaN
   54.000000          NaN
   55.000000          NaN
   56.000000          NaN
   57.000000          NaN
   58.000000          NaN
   59.000000          NaN
   60.000000          NaN
   61.000000          NaN
   62.000000          NaN
   63.000000          NaN
   64.000000          NaN
   65.000000          NaN
   66.000000          NaN
   67.000000          NaN
   68.000000          NaN
   69.000000          NaN
   70.000000          NaN
   71.000000          NaN
   72.000000          NaN
   73.000000          NaN
   74.000000          NaN
   75.000000          NaN
   76.000000          NaN
   77.000000          NaN
   78.000000          NaN
   79.000000          NaN
   80.000000          NaN
   81.000000          NaN
   82.000000          NaN
   83.000000          NaN
   84.000000          NaN
   85.000000          NaN
   86.000000          NaN
   87.000000          NaN
   88.000000          NaN
   89.000000          NaN
   90.000000          NaN
   91.000000          NaN
   92.000000          NaN
   93.000000          NaN
   94.000000          NaN
   95.000000          NaN
   96.000000          NaN
   97.000000          NaN
   98.000000          NaN
   99.000000          NaN
  100.000000          NaN


==> 5.RESULTS/data/1DdepWeak/C40.txt <==
           x           cp
    0.000000     1.403329
    0.025000    -0.492170
    0.050000     0.159601
    0.075000    -0.001002
    0.100000     0.038105
    0.125000     0.030601
    0.150000     0.033453
    0.175000     0.034315
    0.200000     0.035713
    0.225000     0.037207
    0.250000     0.038912
    0.275000     0.040864
    0.300000     0.043128
    0.325000     0.045794
    0.350000     0.048992
    0.375000     0.052915
    0.400000     0.057862
    0.425000     0.064317
    0.450000     0.073043
    0.475000     0.085168
    0.500000     0.102096
    0.525000     0.125140
    0.550000     0.154924
    0.575000     0.190980
    0.600000     0.231935
    0.625000     0.276155
    0.650000     0.322302
    0.675000     0.369511
    0.700000     0.417301
    0.725000     0.465423
    0.750000     0.513747
    0.775000     0.562199
    0.800000     0.610740
    0.825000     0.659343
    0.850000     0.707991
    0.875000     0.756673
    0.900000     0.805381
    0.925000     0.854108
    0.950000     0.902851
    0.975000     0.951608
    1.000000     1.000000
    1.000000          NaN
    2.000000          NaN
    3.000000          NaN
    4.000000          NaN
    5.000000          NaN
    6.000000          NaN
    7.000000          NaN
    8.000000          NaN
    9.000000          NaN
   10.000000          NaN
   11.000000          NaN
   12.000000          NaN
   13.000000          NaN
   14.000000          NaN
   15.000000          NaN
   16.000000          NaN
   17.000000          NaN
   18.000000          NaN
   19.000000          NaN
   20.000000          NaN
   21.000000          NaN
   22.000000          NaN
   23.000000          NaN
   24.000000          NaN
   25.000000          NaN
   26.000000          NaN
   27.000000          NaN
   28.000000          NaN
   29.000000          NaN
   30.000000          NaN
   31.000000          NaN
   32.000000          NaN
   33.000000          NaN
   34.000000          NaN
   35.000000          NaN
   36.000000          NaN
   37.000000          NaN
   38.000000          NaN
   39.000000          NaN
   40.000000          NaN


==> 5.RESULTS/data/1DdepWeak/C60.txt <==
           x           cp
    0.000000     1.569997
    0.016667    -0.277664
    0.033333     0.043969
    0.050000     0.028562
    0.066667     0.029950
    0.083333     0.030493
    0.100000     0.031108
    0.116667     0.031760
    0.133333     0.032454
    0.150000     0.033194
    0.166667     0.033986
    0.183333     0.034836
    0.200000     0.035751
    0.216667     0.036740
    0.233333     0.037814
    0.250000     0.038984
    0.266667     0.040266
    0.283333     0.041678
    0.300000     0.043244
    0.316667     0.044991
    0.333333     0.046956
    0.350000     0.049187
    0.366667     0.051747
    0.383333     0.054719
    0.400000     0.058219
    0.416667     0.062401
    0.433333     0.067481
    0.450000     0.073741
    0.466667     0.081537
    0.483333     0.091286
    0.500000     0.103415
    0.516667     0.118292
    0.533333     0.136137
    0.550000     0.156954
    0.566667     0.180521
    0.583333     0.206442
    0.600000     0.234232
    0.616667     0.263417
    0.633333     0.293590
    0.650000     0.324438
    0.666667     0.355739
    0.683333     0.387345
    0.700000     0.419156
    0.716667     0.451111
    0.733333     0.483169
    0.750000     0.515301
    0.766667     0.547490
    0.783333     0.579722
    0.800000     0.611988
    0.816667     0.644281
    0.833333     0.676596
    0.850000     0.708929
    0.866667     0.741276
    0.883333     0.773636
    0.900000     0.806006
    0.916667     0.838385
    0.933333     0.870771
    0.950000     0.903162
    0.966667     0.935554
    0.983333     0.967911
    1.000000     1.000000
    1.000000          NaN
    2.000000          NaN
    3.000000          NaN
    4.000000          NaN
    5.000000          NaN
    6.000000          NaN
    7.000000          NaN
    8.000000          NaN
    9.000000          NaN
   10.000000          NaN
   11.000000          NaN
   12.000000          NaN
   13.000000          NaN
   14.000000          NaN
   15.000000          NaN
   16.000000          NaN
   17.000000          NaN
   18.000000          NaN
   19.000000          NaN
   20.000000          NaN
   21.000000          NaN
   22.000000          NaN
   23.000000          NaN
   24.000000          NaN
   25.000000          NaN
   26.000000          NaN
   27.000000          NaN
   28.000000          NaN
   29.000000          NaN
   30.000000          NaN
   31.000000          NaN
   32.000000          NaN
   33.000000          NaN
   34.000000          NaN
   35.000000          NaN
   36.000000          NaN
   37.000000          NaN
   38.000000          NaN
   39.000000          NaN
   40.000000          NaN
   41.000000          NaN
   42.000000          NaN
   43.000000          NaN
   44.000000          NaN
   45.000000          NaN
   46.000000          NaN
   47.000000          NaN
   48.000000          NaN
   49.000000          NaN
   50.000000          NaN
   51.000000          NaN
   52.000000          NaN
   53.000000          NaN
   54.000000          NaN
   55.000000          NaN
   56.000000          NaN
   57.000000          NaN
   58.000000          NaN
   59.000000          NaN
   60.000000          NaN


==> 5.RESULTS/data/1DdepWeak/C80.txt <==
           x           cp
    0.000000     1.673354
    0.012500    -0.078032
    0.025000     0.019571
    0.037500     0.028201
    0.050000     0.029299
    0.062500     0.029773
    0.075000     0.030206
    0.087500     0.030651
    0.100000     0.031116
    0.112500     0.031602
    0.125000     0.032112
    0.137500     0.032646
    0.150000     0.033207
    0.162500     0.033797
    0.175000     0.034420
    0.187500     0.035077
    0.200000     0.035772
    0.212500     0.036509
    0.225000     0.037293
    0.237500     0.038127
    0.250000     0.039018
    0.262500     0.039972
    0.275000     0.040997
    0.287500     0.042102
    0.300000     0.043298
    0.312500     0.044596
    0.325000     0.046013
    0.337500     0.047566
    0.350000     0.049278
    0.362500     0.051177
    0.375000     0.053297
    0.387500     0.055681
    0.400000     0.058385
    0.412500     0.061477
    0.425000     0.065046
    0.437500     0.069198
    0.450000     0.074068
    0.462500     0.079810
    0.475000     0.086599
    0.487500     0.094617
    0.500000     0.104040
    0.512500     0.115016
    0.525000     0.127645
    0.537500     0.141961
    0.550000     0.157922
    0.562500     0.175419
    0.575000     0.194287
    0.587500     0.214328
    0.600000     0.235337
    0.612500     0.257115
    0.625000     0.279488
    0.637500     0.302314
    0.650000     0.325476
    0.662500     0.348889
    0.675000     0.372487
    0.687500     0.396223
    0.700000     0.420063
    0.712500     0.443983
    0.725000     0.467964
    0.737500     0.491994
    0.750000     0.516062
    0.762500     0.540162
    0.775000     0.564288
    0.787500     0.588434
    0.800000     0.612599
    0.812500     0.636779
    0.825000     0.660972
    0.837500     0.685175
    0.850000     0.709388
    0.862500     0.733609
    0.875000     0.757838
    0.887500     0.782072
    0.900000     0.806313
    0.912500     0.830558
    0.925000     0.854807
    0.937500     0.879060
    0.950000     0.903315
    0.962500     0.927569
    0.975000     0.951813
    0.987500     0.976007
    1.000000     1.000000
    1.000000          NaN
    2.000000          NaN
    3.000000          NaN
    4.000000          NaN
    5.000000          NaN
    6.000000          NaN
    7.000000          NaN
    8.000000          NaN
    9.000000          NaN
   10.000000          NaN
   11.000000          NaN
   12.000000          NaN
   13.000000          NaN
   14.000000          NaN
   15.000000          NaN
   16.000000          NaN
   17.000000          NaN
   18.000000          NaN
   19.000000          NaN
   20.000000          NaN
   21.000000          NaN
   22.000000          NaN
   23.000000          NaN
   24.000000          NaN
   25.000000          NaN
   26.000000          NaN
   27.000000          NaN
   28.000000          NaN
   29.000000          NaN
   30.000000          NaN
   31.000000          NaN
   32.000000          NaN
   33.000000          NaN
   34.000000          NaN
   35.000000          NaN
   36.000000          NaN
   37.000000          NaN
   38.000000          NaN
   39.000000          NaN
   40.000000          NaN
   41.000000          NaN
   42.000000          NaN
   43.000000          NaN
   44.000000          NaN
   45.000000          NaN
   46.000000          NaN
   47.000000          NaN
   48.000000          NaN
   49.000000          NaN
   50.000000          NaN
   51.000000          NaN
   52.000000          NaN
   53.000000          NaN
   54.000000          NaN
   55.000000          NaN
   56.000000          NaN
   57.000000          NaN
   58.000000          NaN
   59.000000          NaN
   60.000000          NaN
   61.000000          NaN
   62.000000          NaN
   63.000000          NaN
   64.000000          NaN
   65.000000          NaN
   66.000000          NaN
   67.000000          NaN
   68.000000          NaN
   69.000000          NaN
   70.000000          NaN
   71.000000          NaN
   72.000000          NaN
   73.000000          NaN
   74.000000          NaN
   75.000000          NaN
   76.000000          NaN
   77.000000          NaN
   78.000000          NaN
   79.000000          NaN
   80.000000          NaN


==> 5.RESULTS/data/1DdepWeak/PC100.txt <==
           x           cp
    0.000000     1.760362
    0.010000     0.149474
    0.020000     0.050218
    0.030000     0.032897
    0.040000     0.029873
    0.050000     0.029538
    0.060000     0.029734
    0.070000     0.030045
    0.080000     0.030388
    0.090000     0.030748
    0.100000     0.031122
    0.110000     0.031510
    0.120000     0.031912
    0.130000     0.032330
    0.140000     0.032765
    0.150000     0.033217
    0.160000     0.033688
    0.170000     0.034179
    0.180000     0.034692
    0.190000     0.035228
    0.200000     0.035789
    0.210000     0.036376
    0.220000     0.036993
    0.230000     0.037641
    0.240000     0.038324
    0.250000     0.039044
    0.260000     0.039804
    0.270000     0.040610
    0.280000     0.041464
    0.290000     0.042372
    0.300000     0.043340
    0.310000     0.044374
    0.320000     0.045482
    0.330000     0.046673
    0.340000     0.047958
    0.350000     0.049349
    0.360000     0.050860
    0.370000     0.052508
    0.380000     0.054316
    0.390000     0.056307
    0.400000     0.058513
    0.410000     0.060970
    0.420000     0.063722
    0.430000     0.066821
    0.440000     0.070330
    0.450000     0.074321
    0.460000     0.078875
    0.470000     0.084080
    0.480000     0.090030
    0.490000     0.096819
    0.500000     0.104531
    0.510000     0.113241
    0.520000     0.123001
    0.530000     0.133837
    0.540000     0.145745
    0.550000     0.158691
    0.560000     0.172614
    0.570000     0.187430
    0.580000     0.203041
    0.590000     0.219342
    0.600000     0.236227
    0.610000     0.253597
    0.620000     0.271364
    0.630000     0.289448
    0.640000     0.307786
    0.650000     0.326324
    0.660000     0.345019
    0.670000     0.363839
    0.680000     0.382756
    0.690000     0.401751
    0.700000     0.420808
    0.710000     0.439915
    0.720000     0.459063
    0.730000     0.478245
    0.740000     0.497455
    0.750000     0.516689
    0.760000     0.535942
    0.770000     0.555212
    0.780000     0.574497
    0.790000     0.593794
    0.800000     0.613102
    0.810000     0.632420
    0.820000     0.651746
    0.830000     0.671080
    0.840000     0.690420
    0.850000     0.709766
    0.860000     0.729118
    0.870000     0.748474
    0.880000     0.767834
    0.890000     0.787198
    0.900000     0.806565
    0.910000     0.825935
    0.920000     0.845308
    0.930000     0.864684
    0.940000     0.884062
    0.950000     0.903440
    0.960000     0.922819
    0.970000     0.942192
    0.980000     0.961548
    0.990000     0.980852
    1.000000     1.000000
    1.000000          NaN
    2.000000          NaN
    3.000000          NaN
    4.000000          NaN
    5.000000          NaN
    6.000000          NaN
    7.000000          NaN
    8.000000          NaN
    9.000000          NaN
   10.000000          NaN
   11.000000          NaN
   12.000000          NaN
   13.000000          NaN
   14.000000          NaN
   15.000000          NaN
   16.000000          NaN
   17.000000          NaN
   18.000000          NaN
   19.000000          NaN
   20.000000          NaN
   21.000000          NaN
   22.000000          NaN
   23.000000          NaN
   24.000000          NaN
   25.000000          NaN
   26.000000          NaN
   27.000000          NaN
   28.000000          NaN
   29.000000          NaN
   30.000000          NaN
   31.000000          NaN
   32.000000          NaN
   33.000000          NaN
   34.000000          NaN
   35.000000          NaN
   36.000000          NaN
   37.000000          NaN
   38.000000          NaN
   39.000000          NaN
   40.000000          NaN
   41.000000          NaN
   42.000000          NaN
   43.000000          NaN
   44.000000          NaN
   45.000000          NaN
   46.000000          NaN
   47.000000          NaN
   48.000000          NaN
   49.000000          NaN
   50.000000          NaN
   51.000000          NaN
   52.000000          NaN
   53.000000          NaN
   54.000000          NaN
   55.000000          NaN
   56.000000          NaN
   57.000000          NaN
   58.000000          NaN
   59.000000          NaN
   60.000000          NaN
   61.000000          NaN
   62.000000          NaN
   63.000000          NaN
   64.000000          NaN
   65.000000          NaN
   66.000000          NaN
   67.000000          NaN
   68.000000          NaN
   69.000000          NaN
   70.000000          NaN
   71.000000          NaN
   72.000000          NaN
   73.000000          NaN
   74.000000          NaN
   75.000000          NaN
   76.000000          NaN
   77.000000          NaN
   78.000000          NaN
   79.000000          NaN
   80.000000          NaN
   81.000000          NaN
   82.000000          NaN
   83.000000          NaN
   84.000000          NaN
   85.000000          NaN
   86.000000          NaN
   87.000000          NaN
   88.000000          NaN
   89.000000          NaN
   90.000000          NaN
   91.000000          NaN
   92.000000          NaN
   93.000000          NaN
   94.000000          NaN
   95.000000          NaN
   96.000000          NaN
   97.000000          NaN
   98.000000          NaN
   99.000000          NaN
  100.000000          NaN


==> 5.RESULTS/data/1DdepWeak/PC40.txt <==
           x           cp
    0.000000     1.459610
    0.025000    -0.426833
    0.050000     0.142950
    0.075000     0.003094
    0.100000     0.037168
    0.125000     0.030814
    0.150000     0.033423
    0.175000     0.034337
    0.200000     0.035730
    0.225000     0.037231
    0.250000     0.038942
    0.275000     0.040901
    0.300000     0.043175
    0.325000     0.045855
    0.350000     0.049071
    0.375000     0.053019
    0.400000     0.058004
    0.425000     0.064515
    0.450000     0.073327
    0.475000     0.085576
    0.500000     0.102669
    0.525000     0.125900
    0.550000     0.155859
    0.575000     0.192041
    0.600000     0.233058
    0.625000     0.277283
    0.650000     0.323395
    0.675000     0.370548
    0.700000     0.418270
    0.725000     0.466317
    0.750000     0.514563
    0.775000     0.562936
    0.800000     0.611397
    0.825000     0.659918
    0.850000     0.708485
    0.875000     0.757085
    0.900000     0.805710
    0.925000     0.854355
    0.950000     0.903015
    0.975000     0.951689
    1.000000     1.000000
    1.000000          NaN
    2.000000          NaN
    3.000000          NaN
    4.000000          NaN
    5.000000          NaN
    6.000000          NaN
    7.000000          NaN
    8.000000          NaN
    9.000000          NaN
   10.000000          NaN
   11.000000          NaN
   12.000000          NaN
   13.000000          NaN
   14.000000          NaN
   15.000000          NaN
   16.000000          NaN
   17.000000          NaN
   18.000000          NaN
   19.000000          NaN
   20.000000          NaN
   21.000000          NaN
   22.000000          NaN
   23.000000          NaN
   24.000000          NaN
   25.000000          NaN
   26.000000          NaN
   27.000000          NaN
   28.000000          NaN
   29.000000          NaN
   30.000000          NaN
   31.000000          NaN
   32.000000          NaN
   33.000000          NaN
   34.000000          NaN
   35.000000          NaN
   36.000000          NaN
   37.000000          NaN
   38.000000          NaN
   39.000000          NaN
   40.000000          NaN


==> 5.RESULTS/data/1DdepWeak/PC60.txt <==
           x           cp
    0.000000     1.605000
    0.016667    -0.214306
    0.033333     0.041357
    0.050000     0.028710
    0.066667     0.029945
    0.083333     0.030496
    0.100000     0.031112
    0.116667     0.031764
    0.133333     0.032459
    0.150000     0.033200
    0.166667     0.033993
    0.183333     0.034844
    0.200000     0.035761
    0.216667     0.036753
    0.233333     0.037828
    0.250000     0.039001
    0.266667     0.040286
    0.283333     0.041702
    0.300000     0.043271
    0.316667     0.045023
    0.333333     0.046994
    0.350000     0.049233
    0.366667     0.051802
    0.383333     0.054786
    0.400000     0.058301
    0.416667     0.062504
    0.433333     0.067611
    0.450000     0.073906
    0.466667     0.081747
    0.483333     0.091551
    0.500000     0.103745
    0.516667     0.118692
    0.533333     0.136607
    0.550000     0.157486
    0.566667     0.181104
    0.583333     0.207058
    0.600000     0.234867
    0.616667     0.264055
    0.633333     0.294221
    0.650000     0.325054
    0.666667     0.356335
    0.683333     0.387916
    0.700000     0.419702
    0.716667     0.451629
    0.733333     0.483658
    0.750000     0.515761
    0.766667     0.547920
    0.783333     0.580122
    0.800000     0.612357
    0.816667     0.644620
    0.833333     0.676905
    0.850000     0.709207
    0.866667     0.741523
    0.883333     0.773852
    0.900000     0.806191
    0.916667     0.838539
    0.933333     0.870894
    0.950000     0.903255
    0.966667     0.935615
    0.983333     0.967941
    1.000000     1.000000
    1.000000          NaN
    2.000000          NaN
    3.000000          NaN
    4.000000          NaN
    5.000000          NaN
    6.000000          NaN
    7.000000          NaN
    8.000000          NaN
    9.000000          NaN
   10.000000          NaN
   11.000000          NaN
   12.000000          NaN
   13.000000          NaN
   14.000000          NaN
   15.000000          NaN
   16.000000          NaN
   17.000000          NaN
   18.000000          NaN
   19.000000          NaN
   20.000000          NaN
   21.000000          NaN
   22.000000          NaN
   23.000000          NaN
   24.000000          NaN
   25.000000          NaN
   26.000000          NaN
   27.000000          NaN
   28.000000          NaN
   29.000000          NaN
   30.000000          NaN
   31.000000          NaN
   32.000000          NaN
   33.000000          NaN
   34.000000          NaN
   35.000000          NaN
   36.000000          NaN
   37.000000          NaN
   38.000000          NaN
   39.000000          NaN
   40.000000          NaN
   41.000000          NaN
   42.000000          NaN
   43.000000          NaN
   44.000000          NaN
   45.000000          NaN
   46.000000          NaN
   47.000000          NaN
   48.000000          NaN
   49.000000          NaN
   50.000000          NaN
   51.000000          NaN
   52.000000          NaN
   53.000000          NaN
   54.000000          NaN
   55.000000          NaN
   56.000000          NaN
   57.000000          NaN
   58.000000          NaN
   59.000000          NaN
   60.000000          NaN


==> 5.RESULTS/data/1DdepWeak/PC80.txt <==
           x           cp
    0.000000     1.697312
    0.012500    -0.020355
    0.025000     0.024614
    0.037500     0.028636
    0.050000     0.029340
    0.062500     0.029778
    0.075000     0.030208
    0.087500     0.030653
    0.100000     0.031118
    0.112500     0.031605
    0.125000     0.032115
    0.137500     0.032649
    0.150000     0.033211
    0.162500     0.033802
    0.175000     0.034425
    0.187500     0.035083
    0.200000     0.035779
    0.212500     0.036517
    0.225000     0.037301
    0.237500     0.038137
    0.250000     0.039029
    0.262500     0.039984
    0.275000     0.041011
    0.287500     0.042118
    0.300000     0.043315
    0.312500     0.044616
    0.325000     0.046036
    0.337500     0.047592
    0.350000     0.049308
    0.362500     0.051211
    0.375000     0.053336
    0.387500     0.055727
    0.400000     0.058438
    0.412500     0.061540
    0.425000     0.065120
    0.437500     0.069288
    0.450000     0.074175
    0.462500     0.079938
    0.475000     0.086752
    0.487500     0.094798
    0.500000     0.104253
    0.512500     0.115263
    0.525000     0.127926
    0.537500     0.142274
    0.550000     0.158264
    0.562500     0.175786
    0.575000     0.194673
    0.587500     0.214727
    0.600000     0.235743
    0.612500     0.257523
    0.625000     0.279895
    0.637500     0.302715
    0.650000     0.325870
    0.662500     0.349273
    0.675000     0.372860
    0.687500     0.396584
    0.700000     0.420412
    0.712500     0.444318
    0.725000     0.468286
    0.737500     0.492302
    0.750000     0.516356
    0.762500     0.540442
    0.775000     0.564553
    0.787500     0.588685
    0.800000     0.612836
    0.812500     0.637001
    0.825000     0.661179
    0.837500     0.685368
    0.850000     0.709566
    0.862500     0.733772
    0.875000     0.757986
    0.887500     0.782206
    0.900000     0.806431
    0.912500     0.830661
    0.925000     0.854896
    0.937500     0.879134
    0.950000     0.903374
    0.962500     0.927614
    0.975000     0.951842
    0.987500     0.976022
    1.000000     1.000000
    1.000000          NaN
    2.000000          NaN
    3.000000          NaN
    4.000000          NaN
    5.000000          NaN
    6.000000          NaN
    7.000000          NaN
    8.000000          NaN
    9.000000          NaN
   10.000000          NaN
   11.000000          NaN
   12.000000          NaN
   13.000000          NaN
   14.000000          NaN
   15.000000          NaN
   16.000000          NaN
   17.000000          NaN
   18.000000          NaN
   19.000000          NaN
   20.000000          NaN
   21.000000          NaN
   22.000000          NaN
   23.000000          NaN
   24.000000          NaN
   25.000000          NaN
   26.000000          NaN
   27.000000          NaN
   28.000000          NaN
   29.000000          NaN
   30.000000          NaN
   31.000000          NaN
   32.000000          NaN
   33.000000          NaN
   34.000000          NaN
   35.000000          NaN
   36.000000          NaN
   37.000000          NaN
   38.000000          NaN
   39.000000          NaN
   40.000000          NaN
   41.000000          NaN
   42.000000          NaN
   43.000000          NaN
   44.000000          NaN
   45.000000          NaN
   46.000000          NaN
   47.000000          NaN
   48.000000          NaN
   49.000000          NaN
   50.000000          NaN
   51.000000          NaN
   52.000000          NaN
   53.000000          NaN
   54.000000          NaN
   55.000000          NaN
   56.000000          NaN
   57.000000          NaN
   58.000000          NaN
   59.000000          NaN
   60.000000          NaN
   61.000000          NaN
   62.000000          NaN
   63.000000          NaN
   64.000000          NaN
   65.000000          NaN
   66.000000          NaN
   67.000000          NaN
   68.000000          NaN
   69.000000          NaN
   70.000000          NaN
   71.000000          NaN
   72.000000          NaN
   73.000000          NaN
   74.000000          NaN
   75.000000          NaN
   76.000000          NaN
   77.000000          NaN
   78.000000          NaN
   79.000000          NaN
   80.000000          NaN


==> 5.RESULTS/data/1DdepWeak/Str.txt <==
           x           cp
    0.000000     2.000000
    0.001000     1.653061
    0.002000     1.378391
    0.003000     1.157980
    0.004000     0.979085
    0.005000     0.832474
    0.006000     0.711328
    0.007000     0.610513
    0.008000     0.526106
    0.009000     0.455066
    0.010000     0.395005
    0.011000     0.344027
    0.012000     0.300611
    0.013000     0.263525
    0.014000     0.231765
    0.015000     0.204505
    0.016000     0.181060
    0.017000     0.160863
    0.018000     0.143438
    0.019000     0.128383
    0.020000     0.115363
    0.021000     0.104089
    0.022000     0.094320
    0.023000     0.085848
    0.024000     0.078496
    0.025000     0.072112
    0.026000     0.066565
    0.027000     0.061745
    0.028000     0.057553
    0.029000     0.053908
    0.030000     0.050736
    0.031000     0.047977
    0.032000     0.045576
    0.033000     0.043486
    0.034000     0.041667
    0.035000     0.040084
    0.036000     0.038707
    0.037000     0.037509
    0.038000     0.036467
    0.039000     0.035561
    0.040000     0.034774
    0.041000     0.034090
    0.042000     0.033496
    0.043000     0.032982
    0.044000     0.032536
    0.045000     0.032150
    0.046000     0.031817
    0.047000     0.031530
    0.048000     0.031283
    0.049000     0.031070
    0.050000     0.030889
    0.051000     0.030734
    0.052000     0.030603
    0.053000     0.030492
    0.054000     0.030399
    0.055000     0.030322
    0.056000     0.030258
    0.057000     0.030207
    0.058000     0.030166
    0.059000     0.030134
    0.060000     0.030111
    0.061000     0.030094
    0.062000     0.030084
    0.063000     0.030080
    0.064000     0.030080
    0.065000     0.030084
    0.066000     0.030092
    0.067000     0.030104
    0.068000     0.030118
    0.069000     0.030135
    0.070000     0.030154
    0.071000     0.030175
    0.072000     0.030197
    0.073000     0.030222
    0.074000     0.030248
    0.075000     0.030275
    0.076000     0.030303
    0.077000     0.030332
    0.078000     0.030361
    0.079000     0.030392
    0.080000     0.030423
    0.081000     0.030455
    0.082000     0.030488
    0.083000     0.030521
    0.084000     0.030554
    0.085000     0.030588
    0.086000     0.030623
    0.087000     0.030657
    0.088000     0.030693
    0.089000     0.030728
    0.090000     0.030763
    0.091000     0.030799
    0.092000     0.030835
    0.093000     0.030872
    0.094000     0.030908
    0.095000     0.030945
    0.096000     0.030982
    0.097000     0.031020
    0.098000     0.031057
    0.099000     0.031095
    0.100000     0.031132
    0.101000     0.031170
    0.102000     0.031209
    0.103000     0.031247
    0.104000     0.031285
    0.105000     0.031324
    0.106000     0.031363
    0.107000     0.031402
    0.108000     0.031441
    0.109000     0.031480
    0.110000     0.031520
    0.111000     0.031559
    0.112000     0.031599
    0.113000     0.031639
    0.114000     0.031679
    0.115000     0.031719
    0.116000     0.031760
    0.117000     0.031800
    0.118000     0.031841
    0.119000     0.031882
    0.120000     0.031923
    0.121000     0.031964
    0.122000     0.032005
    0.123000     0.032047
    0.124000     0.032088
    0.125000     0.032130
    0.126000     0.032172
    0.127000     0.032214
    0.128000     0.032257
    0.129000     0.032299
    0.130000     0.032342
    0.131000     0.032384
    0.132000     0.032427
    0.133000     0.032471
    0.134000     0.032514
    0.135000     0.032557
    0.136000     0.032601
    0.137000     0.032645
    0.138000     0.032689
    0.139000     0.032733
    0.140000     0.032777
    0.141000     0.032822
    0.142000     0.032867
    0.143000     0.032911
    0.144000     0.032957
    0.145000     0.033002
    0.146000     0.033047
    0.147000     0.033093
    0.148000     0.033139
    0.149000     0.033185
    0.150000     0.033231
    0.151000     0.033277
    0.152000     0.033324
    0.153000     0.033370
    0.154000     0.033417
    0.155000     0.033465
    0.156000     0.033512
    0.157000     0.033559
    0.158000     0.033607
    0.159000     0.033655
    0.160000     0.033703
    0.161000     0.033751
    0.162000     0.033800
    0.163000     0.033849
    0.164000     0.033898
    0.165000     0.033947
    0.166000     0.033996
    0.167000     0.034046
    0.168000     0.034096
    0.169000     0.034146
    0.170000     0.034196
    0.171000     0.034246
    0.172000     0.034297
    0.173000     0.034348
    0.174000     0.034399
    0.175000     0.034450
    0.176000     0.034502
    0.177000     0.034553
    0.178000     0.034605
    0.179000     0.034658
    0.180000     0.034710
    0.181000     0.034763
    0.182000     0.034816
    0.183000     0.034869
    0.184000     0.034922
    0.185000     0.034976
    0.186000     0.035030
    0.187000     0.035084
    0.188000     0.035138
    0.189000     0.035193
    0.190000     0.035248
    0.191000     0.035303
    0.192000     0.035358
    0.193000     0.035414
    0.194000     0.035470
    0.195000     0.035526
    0.196000     0.035582
    0.197000     0.035639
    0.198000     0.035696
    0.199000     0.035753
    0.200000     0.035811
    0.201000     0.035868
    0.202000     0.035926
    0.203000     0.035985
    0.204000     0.036043
    0.205000     0.036102
    0.206000     0.036161
    0.207000     0.036221
    0.208000     0.036280
    0.209000     0.036340
    0.210000     0.036401
    0.211000     0.036461
    0.212000     0.036522
    0.213000     0.036583
    0.214000     0.036645
    0.215000     0.036706
    0.216000     0.036768
    0.217000     0.036831
    0.218000     0.036893
    0.219000     0.036956
    0.220000     0.037020
    0.221000     0.037083
    0.222000     0.037147
    0.223000     0.037211
    0.224000     0.037276
    0.225000     0.037341
    0.226000     0.037406
    0.227000     0.037472
    0.228000     0.037538
    0.229000     0.037604
    0.230000     0.037671
    0.231000     0.037738
    0.232000     0.037805
    0.233000     0.037872
    0.234000     0.037940
    0.235000     0.038009
    0.236000     0.038077
    0.237000     0.038147
    0.238000     0.038216
    0.239000     0.038286
    0.240000     0.038356
    0.241000     0.038426
    0.242000     0.038497
    0.243000     0.038569
    0.244000     0.038640
    0.245000     0.038713
    0.246000     0.038785
    0.247000     0.038858
    0.248000     0.038931
    0.249000     0.039005
    0.250000     0.039079
    0.251000     0.039153
    0.252000     0.039228
    0.253000     0.039304
    0.254000     0.039379
    0.255000     0.039455
    0.256000     0.039532
    0.257000     0.039609
    0.258000     0.039687
    0.259000     0.039764
    0.260000     0.039843
    0.261000     0.039922
    0.262000     0.040001
    0.263000     0.040081
    0.264000     0.040161
    0.265000     0.040241
    0.266000     0.040322
    0.267000     0.040404
    0.268000     0.040486
    0.269000     0.040569
    0.270000     0.040652
    0.271000     0.040735
    0.272000     0.040819
    0.273000     0.040904
    0.274000     0.040989
    0.275000     0.041074
    0.276000     0.041160
    0.277000     0.041247
    0.278000     0.041334
    0.279000     0.041422
    0.280000     0.041510
    0.281000     0.041599
    0.282000     0.041688
    0.283000     0.041778
    0.284000     0.041868
    0.285000     0.041959
    0.286000     0.042051
    0.287000     0.042143
    0.288000     0.042236
    0.289000     0.042329
    0.290000     0.042423
    0.291000     0.042517
    0.292000     0.042612
    0.293000     0.042708
    0.294000     0.042804
    0.295000     0.042901
    0.296000     0.042999
    0.297000     0.043097
    0.298000     0.043196
    0.299000     0.043296
    0.300000     0.043396
    0.301000     0.043497
    0.302000     0.043598
    0.303000     0.043701
    0.304000     0.043803
    0.305000     0.043907
    0.306000     0.044011
    0.307000     0.044116
    0.308000     0.044222
    0.309000     0.044329
    0.310000     0.044436
    0.311000     0.044544
    0.312000     0.044653
    0.313000     0.044762
    0.314000     0.044872
    0.315000     0.044984
    0.316000     0.045095
    0.317000     0.045208
    0.318000     0.045322
    0.319000     0.045436
    0.320000     0.045551
    0.321000     0.045667
    0.322000     0.045784
    0.323000     0.045901
    0.324000     0.046020
    0.325000     0.046139
    0.326000     0.046259
    0.327000     0.046381
    0.328000     0.046503
    0.329000     0.046626
    0.330000     0.046750
    0.331000     0.046875
    0.332000     0.047000
    0.333000     0.047127
    0.334000     0.047255
    0.335000     0.047384
    0.336000     0.047514
    0.337000     0.047644
    0.338000     0.047776
    0.339000     0.047909
    0.340000     0.048043
    0.341000     0.048178
    0.342000     0.048314
    0.343000     0.048451
    0.344000     0.048590
    0.345000     0.048729
    0.346000     0.048870
    0.347000     0.049011
    0.348000     0.049154
    0.349000     0.049298
    0.350000     0.049443
    0.351000     0.049590
    0.352000     0.049738
    0.353000     0.049887
    0.354000     0.050037
    0.355000     0.050188
    0.356000     0.050341
    0.357000     0.050495
    0.358000     0.050651
    0.359000     0.050807
    0.360000     0.050966
    0.361000     0.051125
    0.362000     0.051286
    0.363000     0.051449
    0.364000     0.051613
    0.365000     0.051778
    0.366000     0.051945
    0.367000     0.052113
    0.368000     0.052283
    0.369000     0.052454
    0.370000     0.052627
    0.371000     0.052802
    0.372000     0.052978
    0.373000     0.053156
    0.374000     0.053336
    0.375000     0.053517
    0.376000     0.053700
    0.377000     0.053885
    0.378000     0.054072
    0.379000     0.054260
    0.380000     0.054450
    0.381000     0.054642
    0.382000     0.054836
    0.383000     0.055032
    0.384000     0.055230
    0.385000     0.055430
    0.386000     0.055631
    0.387000     0.055835
    0.388000     0.056041
    0.389000     0.056249
    0.390000     0.056459
    0.391000     0.056672
    0.392000     0.056886
    0.393000     0.057103
    0.394000     0.057322
    0.395000     0.057543
    0.396000     0.057767
    0.397000     0.057993
    0.398000     0.058221
    0.399000     0.058452
    0.400000     0.058686
    0.401000     0.058922
    0.402000     0.059160
    0.403000     0.059401
    0.404000     0.059645
    0.405000     0.059892
    0.406000     0.060141
    0.407000     0.060393
    0.408000     0.060648
    0.409000     0.060906
    0.410000     0.061167
    0.411000     0.061430
    0.412000     0.061697
    0.413000     0.061967
    0.414000     0.062240
    0.415000     0.062516
    0.416000     0.062796
    0.417000     0.063078
    0.418000     0.063364
    0.419000     0.063654
    0.420000     0.063947
    0.421000     0.064243
    0.422000     0.064543
    0.423000     0.064847
    0.424000     0.065154
    0.425000     0.065465
    0.426000     0.065780
    0.427000     0.066099
    0.428000     0.066422
    0.429000     0.066748
    0.430000     0.067079
    0.431000     0.067414
    0.432000     0.067753
    0.433000     0.068097
    0.434000     0.068444
    0.435000     0.068797
    0.436000     0.069153
    0.437000     0.069515
    0.438000     0.069881
    0.439000     0.070251
    0.440000     0.070627
    0.441000     0.071007
    0.442000     0.071392
    0.443000     0.071782
    0.444000     0.072178
    0.445000     0.072578
    0.446000     0.072984
    0.447000     0.073395
    0.448000     0.073812
    0.449000     0.074234
    0.450000     0.074661
    0.451000     0.075095
    0.452000     0.075534
    0.453000     0.075979
    0.454000     0.076430
    0.455000     0.076887
    0.456000     0.077350
    0.457000     0.077819
    0.458000     0.078295
    0.459000     0.078777
    0.460000     0.079265
    0.461000     0.079760
    0.462000     0.080262
    0.463000     0.080771
    0.464000     0.081286
    0.465000     0.081808
    0.466000     0.082338
    0.467000     0.082874
    0.468000     0.083418
    0.469000     0.083969
    0.470000     0.084527
    0.471000     0.085093
    0.472000     0.085667
    0.473000     0.086248
    0.474000     0.086837
    0.475000     0.087434
    0.476000     0.088039
    0.477000     0.088652
    0.478000     0.089273
    0.479000     0.089903
    0.480000     0.090541
    0.481000     0.091187
    0.482000     0.091842
    0.483000     0.092505
    0.484000     0.093177
    0.485000     0.093858
    0.486000     0.094548
    0.487000     0.095247
    0.488000     0.095954
    0.489000     0.096671
    0.490000     0.097397
    0.491000     0.098133
    0.492000     0.098878
    0.493000     0.099632
    0.494000     0.100396
    0.495000     0.101169
    0.496000     0.101953
    0.497000     0.102745
    0.498000     0.103548
    0.499000     0.104361
    0.500000     0.105183
    0.501000     0.106016
    0.502000     0.106859
    0.503000     0.107711
    0.504000     0.108574
    0.505000     0.109448
    0.506000     0.110331
    0.507000     0.111225
    0.508000     0.112129
    0.509000     0.113044
    0.510000     0.113969
    0.511000     0.114905
    0.512000     0.115851
    0.513000     0.116808
    0.514000     0.117776
    0.515000     0.118754
    0.516000     0.119743
    0.517000     0.120743
    0.518000     0.121753
    0.519000     0.122774
    0.520000     0.123806
    0.521000     0.124848
    0.522000     0.125901
    0.523000     0.126965
    0.524000     0.128040
    0.525000     0.129126
    0.526000     0.130222
    0.527000     0.131329
    0.528000     0.132447
    0.529000     0.133576
    0.530000     0.134715
    0.531000     0.135865
    0.532000     0.137026
    0.533000     0.138197
    0.534000     0.139379
    0.535000     0.140572
    0.536000     0.141775
    0.537000     0.142988
    0.538000     0.144212
    0.539000     0.145447
    0.540000     0.146692
    0.541000     0.147947
    0.542000     0.149212
    0.543000     0.150488
    0.544000     0.151774
    0.545000     0.153070
    0.546000     0.154376
    0.547000     0.155692
    0.548000     0.157018
    0.549000     0.158353
    0.550000     0.159699
    0.551000     0.161054
    0.552000     0.162418
    0.553000     0.163793
    0.554000     0.165176
    0.555000     0.166569
    0.556000     0.167972
    0.557000     0.169383
    0.558000     0.170804
    0.559000     0.172234
    0.560000     0.173672
    0.561000     0.175120
    0.562000     0.176576
    0.563000     0.178041
    0.564000     0.179514
    0.565000     0.180996
    0.566000     0.182486
    0.567000     0.183984
    0.568000     0.185491
    0.569000     0.187005
    0.570000     0.188528
    0.571000     0.190058
    0.572000     0.191596
    0.573000     0.193142
    0.574000     0.194695
    0.575000     0.196256
    0.576000     0.197824
    0.577000     0.199399
    0.578000     0.200982
    0.579000     0.202571
    0.580000     0.204167
    0.581000     0.205770
    0.582000     0.207380
    0.583000     0.208996
    0.584000     0.210619
    0.585000     0.212248
    0.586000     0.213883
    0.587000     0.215525
    0.588000     0.217172
    0.589000     0.218826
    0.590000     0.220485
    0.591000     0.222150
    0.592000     0.223821
    0.593000     0.225497
    0.594000     0.227179
    0.595000     0.228866
    0.596000     0.230558
    0.597000     0.232255
    0.598000     0.233958
    0.599000     0.235665
    0.600000     0.237377
    0.601000     0.239094
    0.602000     0.240816
    0.603000     0.242542
    0.604000     0.244273
    0.605000     0.246008
    0.606000     0.247747
    0.607000     0.249491
    0.608000     0.251239
    0.609000     0.252991
    0.610000     0.254746
    0.611000     0.256506
    0.612000     0.258269
    0.613000     0.260037
    0.614000     0.261807
    0.615000     0.263582
    0.616000     0.265360
    0.617000     0.267141
    0.618000     0.268925
    0.619000     0.270713
    0.620000     0.272504
    0.621000     0.274298
    0.622000     0.276096
    0.623000     0.277896
    0.624000     0.279699
    0.625000     0.281505
    0.626000     0.283313
    0.627000     0.285125
    0.628000     0.286939
    0.629000     0.288756
    0.630000     0.290575
    0.631000     0.292396
    0.632000     0.294221
    0.633000     0.296047
    0.634000     0.297876
    0.635000     0.299707
    0.636000     0.301540
    0.637000     0.303376
    0.638000     0.305213
    0.639000     0.307053
    0.640000     0.308894
    0.641000     0.310738
    0.642000     0.312583
    0.643000     0.314431
    0.644000     0.316280
    0.645000     0.318131
    0.646000     0.319983
    0.647000     0.321838
    0.648000     0.323694
    0.649000     0.325551
    0.650000     0.327410
    0.651000     0.329271
    0.652000     0.331133
    0.653000     0.332997
    0.654000     0.334862
    0.655000     0.336729
    0.656000     0.338597
    0.657000     0.340466
    0.658000     0.342337
    0.659000     0.344209
    0.660000     0.346082
    0.661000     0.347956
    0.662000     0.349831
    0.663000     0.351708
    0.664000     0.353586
    0.665000     0.355465
    0.666000     0.357345
    0.667000     0.359226
    0.668000     0.361108
    0.669000     0.362991
    0.670000     0.364875
    0.671000     0.366760
    0.672000     0.368646
    0.673000     0.370533
    0.674000     0.372421
    0.675000     0.374309
    0.676000     0.376199
    0.677000     0.378089
    0.678000     0.379980
    0.679000     0.381872
    0.680000     0.383765
    0.681000     0.385658
    0.682000     0.387553
    0.683000     0.389448
    0.684000     0.391343
    0.685000     0.393240
    0.686000     0.395137
    0.687000     0.397034
    0.688000     0.398933
    0.689000     0.400832
    0.690000     0.402731
    0.691000     0.404632
    0.692000     0.406532
    0.693000     0.408434
    0.694000     0.410336
    0.695000     0.412239
    0.696000     0.414142
    0.697000     0.416045
    0.698000     0.417949
    0.699000     0.419854
    0.700000     0.421759
    0.701000     0.423665
    0.702000     0.425571
    0.703000     0.427478
    0.704000     0.429385
    0.705000     0.431293
    0.706000     0.433201
    0.707000     0.435109
    0.708000     0.437018
    0.709000     0.438927
    0.710000     0.440837
    0.711000     0.442747
    0.712000     0.444658
    0.713000     0.446568
    0.714000     0.448480
    0.715000     0.450391
    0.716000     0.452303
    0.717000     0.454216
    0.718000     0.456129
    0.719000     0.458042
    0.720000     0.459955
    0.721000     0.461869
    0.722000     0.463783
    0.723000     0.465697
    0.724000     0.467612
    0.725000     0.469527
    0.726000     0.471442
    0.727000     0.473358
    0.728000     0.475274
    0.729000     0.477190
    0.730000     0.479106
    0.731000     0.481023
    0.732000     0.482940
    0.733000     0.484857
    0.734000     0.486775
    0.735000     0.488693
    0.736000     0.490611
    0.737000     0.492529
    0.738000     0.494448
    0.739000     0.496366
    0.740000     0.498286
    0.741000     0.500205
    0.742000     0.502124
    0.743000     0.504044
    0.744000     0.505964
    0.745000     0.507884
    0.746000     0.509804
    0.747000     0.511725
    0.748000     0.513646
    0.749000     0.515567
    0.750000     0.517488
    0.751000     0.519409
    0.752000     0.521331
    0.753000     0.523253
    0.754000     0.525175
    0.755000     0.527097
    0.756000     0.529019
    0.757000     0.530941
    0.758000     0.532864
    0.759000     0.534787
    0.760000     0.536710
    0.761000     0.538633
    0.762000     0.540556
    0.763000     0.542480
    0.764000     0.544404
    0.765000     0.546327
    0.766000     0.548251
    0.767000     0.550176
    0.768000     0.552100
    0.769000     0.554024
    0.770000     0.555949
    0.771000     0.557873
    0.772000     0.559798
    0.773000     0.561723
    0.774000     0.563648
    0.775000     0.565574
    0.776000     0.567499
    0.777000     0.569425
    0.778000     0.571350
    0.779000     0.573276
    0.780000     0.575202
    0.781000     0.577128
    0.782000     0.579054
    0.783000     0.580981
    0.784000     0.582907
    0.785000     0.584833
    0.786000     0.586760
    0.787000     0.588687
    0.788000     0.590614
    0.789000     0.592541
    0.790000     0.594468
    0.791000     0.596395
    0.792000     0.598322
    0.793000     0.600250
    0.794000     0.602177
    0.795000     0.604105
    0.796000     0.606033
    0.797000     0.607960
    0.798000     0.609888
    0.799000     0.611816
    0.800000     0.613744
    0.801000     0.615673
    0.802000     0.617601
    0.803000     0.619529
    0.804000     0.621458
    0.805000     0.623386
    0.806000     0.625315
    0.807000     0.627244
    0.808000     0.629172
    0.809000     0.631101
    0.810000     0.633030
    0.811000     0.634959
    0.812000     0.636889
    0.813000     0.638818
    0.814000     0.640747
    0.815000     0.642677
    0.816000     0.644606
    0.817000     0.646536
    0.818000     0.648465
    0.819000     0.650395
    0.820000     0.652325
    0.821000     0.654255
    0.822000     0.656185
    0.823000     0.658115
    0.824000     0.660045
    0.825000     0.661975
    0.826000     0.663905
    0.827000     0.665835
    0.828000     0.667766
    0.829000     0.669696
    0.830000     0.671627
    0.831000     0.673557
    0.832000     0.675488
    0.833000     0.677418
    0.834000     0.679349
    0.835000     0.681280
    0.836000     0.683211
    0.837000     0.685142
    0.838000     0.687073
    0.839000     0.689004
    0.840000     0.690935
    0.841000     0.692866
    0.842000     0.694797
    0.843000     0.696728
    0.844000     0.698660
    0.845000     0.700591
    0.846000     0.702523
    0.847000     0.704454
    0.848000     0.706386
    0.849000     0.708317
    0.850000     0.710249
    0.851000     0.712181
    0.852000     0.714112
    0.853000     0.716044
    0.854000     0.717976
    0.855000     0.719908
    0.856000     0.721840
    0.857000     0.723772
    0.858000     0.725704
    0.859000     0.727636
    0.860000     0.729568
    0.861000     0.731500
    0.862000     0.733432
    0.863000     0.735365
    0.864000     0.737297
    0.865000     0.739229
    0.866000     0.741162
    0.867000     0.743094
    0.868000     0.745027
    0.869000     0.746959
    0.870000     0.748892
    0.871000     0.750824
    0.872000     0.752757
    0.873000     0.754690
    0.874000     0.756623
    0.875000     0.758555
    0.876000     0.760488
    0.877000     0.762421
    0.878000     0.764354
    0.879000     0.766287
    0.880000     0.768220
    0.881000     0.770153
    0.882000     0.772086
    0.883000     0.774019
    0.884000     0.775952
    0.885000     0.777885
    0.886000     0.779818
    0.887000     0.781752
    0.888000     0.783685
    0.889000     0.785618
    0.890000     0.787552
    0.891000     0.789485
    0.892000     0.791418
    0.893000     0.793352
    0.894000     0.795285
    0.895000     0.797219
    0.896000     0.799152
    0.897000     0.801086
    0.898000     0.803019
    0.899000     0.804953
    0.900000     0.806887
    0.901000     0.808820
    0.902000     0.810754
    0.903000     0.812688
    0.904000     0.814622
    0.905000     0.816555
    0.906000     0.818489
    0.907000     0.820423
    0.908000     0.822357
    0.909000     0.824291
    0.910000     0.826225
    0.911000     0.828159
    0.912000     0.830093
    0.913000     0.832027
    0.914000     0.833961
    0.915000     0.835895
    0.916000     0.837829
    0.917000     0.839763
    0.918000     0.841697
    0.919000     0.843632
    0.920000     0.845566
    0.921000     0.847500
    0.922000     0.849434
    0.923000     0.851369
    0.924000     0.853303
    0.925000     0.855237
    0.926000     0.857172
    0.927000     0.859106
    0.928000     0.861040
    0.929000     0.862975
    0.930000     0.864909
    0.931000     0.866844
    0.932000     0.868778
    0.933000     0.870712
    0.934000     0.872647
    0.935000     0.874581
    0.936000     0.876516
    0.937000     0.878451
    0.938000     0.880385
    0.939000     0.882320
    0.940000     0.884254
    0.941000     0.886189
    0.942000     0.888123
    0.943000     0.890058
    0.944000     0.891993
    0.945000     0.893927
    0.946000     0.895862
    0.947000     0.897797
    0.948000     0.899731
    0.949000     0.901666
    0.950000     0.903601
    0.951000     0.905535
    0.952000     0.907470
    0.953000     0.909404
    0.954000     0.911339
    0.955000     0.913274
    0.956000     0.915208
    0.957000     0.917143
    0.958000     0.919077
    0.959000     0.921012
    0.960000     0.922946
    0.961000     0.924880
    0.962000     0.926815
    0.963000     0.928749
    0.964000     0.930683
    0.965000     0.932617
    0.966000     0.934551
    0.967000     0.936485
    0.968000     0.938419
    0.969000     0.940352
    0.970000     0.942286
    0.971000     0.944219
    0.972000     0.946152
    0.973000     0.948085
    0.974000     0.950018
    0.975000     0.951951
    0.976000     0.953883
    0.977000     0.955815
    0.978000     0.957746
    0.979000     0.959677
    0.980000     0.961608
    0.981000     0.963538
    0.982000     0.965468
    0.983000     0.967397
    0.984000     0.969325
    0.985000     0.971253
    0.986000     0.973180
    0.987000     0.975106
    0.988000     0.977031
    0.989000     0.978955
    0.990000     0.980877
    0.991000     0.982799
    0.992000     0.984718
    0.993000     0.986637
    0.994000     0.988553
    0.995000     0.990467
    0.996000     0.992379
    0.997000     0.994289
    0.998000     0.996196
    0.999000     0.998100
    1.000000     1.000000
    1.000000          NaN
    2.000000          NaN
    3.000000          NaN
    4.000000          NaN
    5.000000          NaN
    6.000000          NaN
    7.000000          NaN
    8.000000          NaN
    9.000000          NaN
   10.000000          NaN
   11.000000          NaN
   12.000000          NaN
   13.000000          NaN
   14.000000          NaN
   15.000000          NaN
   16.000000          NaN
   17.000000          NaN
   18.000000          NaN
   19.000000          NaN
   20.000000          NaN
   21.000000          NaN
   22.000000          NaN
   23.000000          NaN
   24.000000          NaN
   25.000000          NaN
   26.000000          NaN
   27.000000          NaN
   28.000000          NaN
   29.000000          NaN
   30.000000          NaN
   31.000000          NaN
   32.000000          NaN
   33.000000          NaN
   34.000000          NaN
   35.000000          NaN
   36.000000          NaN
   37.000000          NaN
   38.000000          NaN
   39.000000          NaN
   40.000000          NaN
   41.000000          NaN
   42.000000          NaN
   43.000000          NaN
   44.000000          NaN
   45.000000          NaN
   46.000000          NaN
   47.000000          NaN
   48.000000          NaN
   49.000000          NaN
   50.000000          NaN
   51.000000          NaN
   52.000000          NaN
   53.000000          NaN
   54.000000          NaN
   55.000000          NaN
   56.000000          NaN
   57.000000          NaN
   58.000000          NaN
   59.000000          NaN
   60.000000          NaN
   61.000000          NaN
   62.000000          NaN
   63.000000          NaN
   64.000000          NaN
   65.000000          NaN
   66.000000          NaN
   67.000000          NaN
   68.000000          NaN
   69.000000          NaN
   70.000000          NaN
   71.000000          NaN
   72.000000          NaN
   73.000000          NaN
   74.000000          NaN
   75.000000          NaN
   76.000000          NaN
   77.000000          NaN
   78.000000          NaN
   79.000000          NaN
   80.000000          NaN
   81.000000          NaN
   82.000000          NaN
   83.000000          NaN
   84.000000          NaN
   85.000000          NaN
   86.000000          NaN
   87.000000          NaN
   88.000000          NaN
   89.000000          NaN
   90.000000          NaN
   91.000000          NaN
   92.000000          NaN
   93.000000          NaN
   94.000000          NaN
   95.000000          NaN
   96.000000          NaN
   97.000000          NaN
   98.000000          NaN
   99.000000          NaN
  100.000000          NaN
  101.000000          NaN
  102.000000          NaN
  103.000000          NaN
  104.000000          NaN
  105.000000          NaN
  106.000000          NaN
  107.000000          NaN
  108.000000          NaN
  109.000000          NaN
  110.000000          NaN
  111.000000          NaN
  112.000000          NaN
  113.000000          NaN
  114.000000          NaN
  115.000000          NaN
  116.000000          NaN
  117.000000          NaN
  118.000000          NaN
  119.000000          NaN
  120.000000          NaN
  121.000000          NaN
  122.000000          NaN
  123.000000          NaN
  124.000000          NaN
  125.000000          NaN
  126.000000          NaN
  127.000000          NaN
  128.000000          NaN
  129.000000          NaN
  130.000000          NaN
  131.000000          NaN
  132.000000          NaN
  133.000000          NaN
  134.000000          NaN
  135.000000          NaN
  136.000000          NaN
  137.000000          NaN
  138.000000          NaN
  139.000000          NaN
  140.000000          NaN
  141.000000          NaN
  142.000000          NaN
  143.000000          NaN
  144.000000          NaN
  145.000000          NaN
  146.000000          NaN
  147.000000          NaN
  148.000000          NaN
  149.000000          NaN
  150.000000          NaN
  151.000000          NaN
  152.000000          NaN
  153.000000          NaN
  154.000000          NaN
  155.000000          NaN
  156.000000          NaN
  157.000000          NaN
  158.000000          NaN
  159.000000          NaN
  160.000000          NaN
  161.000000          NaN
  162.000000          NaN
  163.000000          NaN
  164.000000          NaN
  165.000000          NaN
  166.000000          NaN
  167.000000          NaN
  168.000000          NaN
  169.000000          NaN
  170.000000          NaN
  171.000000          NaN
  172.000000          NaN
  173.000000          NaN
  174.000000          NaN
  175.000000          NaN
  176.000000          NaN
  177.000000          NaN
  178.000000          NaN
  179.000000          NaN
  180.000000          NaN
  181.000000          NaN
  182.000000          NaN
  183.000000          NaN
  184.000000          NaN
  185.000000          NaN
  186.000000          NaN
  187.000000          NaN
  188.000000          NaN
  189.000000          NaN
  190.000000          NaN
  191.000000          NaN
  192.000000          NaN
  193.000000          NaN
  194.000000          NaN
  195.000000          NaN
  196.000000          NaN
  197.000000          NaN
  198.000000          NaN
  199.000000          NaN
  200.000000          NaN
  201.000000          NaN
  202.000000          NaN
  203.000000          NaN
  204.000000          NaN
  205.000000          NaN
  206.000000          NaN
  207.000000          NaN
  208.000000          NaN
  209.000000          NaN
  210.000000          NaN
  211.000000          NaN
  212.000000          NaN
  213.000000          NaN
  214.000000          NaN
  215.000000          NaN
  216.000000          NaN
  217.000000          NaN
  218.000000          NaN
  219.000000          NaN
  220.000000          NaN
  221.000000          NaN
  222.000000          NaN
  223.000000          NaN
  224.000000          NaN
  225.000000          NaN
  226.000000          NaN
  227.000000          NaN
  228.000000          NaN
  229.000000          NaN
  230.000000          NaN
  231.000000          NaN
  232.000000          NaN
  233.000000          NaN
  234.000000          NaN
  235.000000          NaN
  236.000000          NaN
  237.000000          NaN
  238.000000          NaN
  239.000000          NaN
  240.000000          NaN
  241.000000          NaN
  242.000000          NaN
  243.000000          NaN
  244.000000          NaN
  245.000000          NaN
  246.000000          NaN
  247.000000          NaN
  248.000000          NaN
  249.000000          NaN
  250.000000          NaN
  251.000000          NaN
  252.000000          NaN
  253.000000          NaN
  254.000000          NaN
  255.000000          NaN
  256.000000          NaN
  257.000000          NaN
  258.000000          NaN
  259.000000          NaN
  260.000000          NaN
  261.000000          NaN
  262.000000          NaN
  263.000000          NaN
  264.000000          NaN
  265.000000          NaN
  266.000000          NaN
  267.000000          NaN
  268.000000          NaN
  269.000000          NaN
  270.000000          NaN
  271.000000          NaN
  272.000000          NaN
  273.000000          NaN
  274.000000          NaN
  275.000000          NaN
  276.000000          NaN
  277.000000          NaN
  278.000000          NaN
  279.000000          NaN
  280.000000          NaN
  281.000000          NaN
  282.000000          NaN
  283.000000          NaN
  284.000000          NaN
  285.000000          NaN
  286.000000          NaN
  287.000000          NaN
  288.000000          NaN
  289.000000          NaN
  290.000000          NaN
  291.000000          NaN
  292.000000          NaN
  293.000000          NaN
  294.000000          NaN
  295.000000          NaN
  296.000000          NaN
  297.000000          NaN
  298.000000          NaN
  299.000000          NaN
  300.000000          NaN
  301.000000          NaN
  302.000000          NaN
  303.000000          NaN
  304.000000          NaN
  305.000000          NaN
  306.000000          NaN
  307.000000          NaN
  308.000000          NaN
  309.000000          NaN
  310.000000          NaN
  311.000000          NaN
  312.000000          NaN
  313.000000          NaN
  314.000000          NaN
  315.000000          NaN
  316.000000          NaN
  317.000000          NaN
  318.000000          NaN
  319.000000          NaN
  320.000000          NaN
  321.000000          NaN
  322.000000          NaN
  323.000000          NaN
  324.000000          NaN
  325.000000          NaN
  326.000000          NaN
  327.000000          NaN
  328.000000          NaN
  329.000000          NaN
  330.000000          NaN
  331.000000          NaN
  332.000000          NaN
  333.000000          NaN
  334.000000          NaN
  335.000000          NaN
  336.000000          NaN
  337.000000          NaN
  338.000000          NaN
  339.000000          NaN
  340.000000          NaN
  341.000000          NaN
  342.000000          NaN
  343.000000          NaN
  344.000000          NaN
  345.000000          NaN
  346.000000          NaN
  347.000000          NaN
  348.000000          NaN
  349.000000          NaN
  350.000000          NaN
  351.000000          NaN
  352.000000          NaN
  353.000000          NaN
  354.000000          NaN
  355.000000          NaN
  356.000000          NaN
  357.000000          NaN
  358.000000          NaN
  359.000000          NaN
  360.000000          NaN
  361.000000          NaN
  362.000000          NaN
  363.000000          NaN
  364.000000          NaN
  365.000000          NaN
  366.000000          NaN
  367.000000          NaN
  368.000000          NaN
  369.000000          NaN
  370.000000          NaN
  371.000000          NaN
  372.000000          NaN
  373.000000          NaN
  374.000000          NaN
  375.000000          NaN
  376.000000          NaN
  377.000000          NaN
  378.000000          NaN
  379.000000          NaN
  380.000000          NaN
  381.000000          NaN
  382.000000          NaN
  383.000000          NaN
  384.000000          NaN
  385.000000          NaN
  386.000000          NaN
  387.000000          NaN
  388.000000          NaN
  389.000000          NaN
  390.000000          NaN
  391.000000          NaN
  392.000000          NaN
  393.000000          NaN
  394.000000          NaN
  395.000000          NaN
  396.000000          NaN
  397.000000          NaN
  398.000000          NaN
  399.000000          NaN
  400.000000          NaN
  401.000000          NaN
  402.000000          NaN
  403.000000          NaN
  404.000000          NaN
  405.000000          NaN
  406.000000          NaN
  407.000000          NaN
  408.000000          NaN
  409.000000          NaN
  410.000000          NaN
  411.000000          NaN
  412.000000          NaN
  413.000000          NaN
  414.000000          NaN
  415.000000          NaN
  416.000000          NaN
  417.000000          NaN
  418.000000          NaN
  419.000000          NaN
  420.000000          NaN
  421.000000          NaN
  422.000000          NaN
  423.000000          NaN
  424.000000          NaN
  425.000000          NaN
  426.000000          NaN
  427.000000          NaN
  428.000000          NaN
  429.000000          NaN
  430.000000          NaN
  431.000000          NaN
  432.000000          NaN
  433.000000          NaN
  434.000000          NaN
  435.000000          NaN
  436.000000          NaN
  437.000000          NaN
  438.000000          NaN
  439.000000          NaN
  440.000000          NaN
  441.000000          NaN
  442.000000          NaN
  443.000000          NaN
  444.000000          NaN
  445.000000          NaN
  446.000000          NaN
  447.000000          NaN
  448.000000          NaN
  449.000000          NaN
  450.000000          NaN
  451.000000          NaN
  452.000000          NaN
  453.000000          NaN
  454.000000          NaN
  455.000000          NaN
  456.000000          NaN
  457.000000          NaN
  458.000000          NaN
  459.000000          NaN
  460.000000          NaN
  461.000000          NaN
  462.000000          NaN
  463.000000          NaN
  464.000000          NaN
  465.000000          NaN
  466.000000          NaN
  467.000000          NaN
  468.000000          NaN
  469.000000          NaN
  470.000000          NaN
  471.000000          NaN
  472.000000          NaN
  473.000000          NaN
  474.000000          NaN
  475.000000          NaN
  476.000000          NaN
  477.000000          NaN
  478.000000          NaN
  479.000000          NaN
  480.000000          NaN
  481.000000          NaN
  482.000000          NaN
  483.000000          NaN
  484.000000          NaN
  485.000000          NaN
  486.000000          NaN
  487.000000          NaN
  488.000000          NaN
  489.000000          NaN
  490.000000          NaN
  491.000000          NaN
  492.000000          NaN
  493.000000          NaN
  494.000000          NaN
  495.000000          NaN
  496.000000          NaN
  497.000000          NaN
  498.000000          NaN
  499.000000          NaN
  500.000000          NaN
  501.000000          NaN
  502.000000          NaN
  503.000000          NaN
  504.000000          NaN
  505.000000          NaN
  506.000000          NaN
  507.000000          NaN
  508.000000          NaN
  509.000000          NaN
  510.000000          NaN
  511.000000          NaN
  512.000000          NaN
  513.000000          NaN
  514.000000          NaN
  515.000000          NaN
  516.000000          NaN
  517.000000          NaN
  518.000000          NaN
  519.000000          NaN
  520.000000          NaN
  521.000000          NaN
  522.000000          NaN
  523.000000          NaN
  524.000000          NaN
  525.000000          NaN
  526.000000          NaN
  527.000000          NaN
  528.000000          NaN
  529.000000          NaN
  530.000000          NaN
  531.000000          NaN
  532.000000          NaN
  533.000000          NaN
  534.000000          NaN
  535.000000          NaN
  536.000000          NaN
  537.000000          NaN
  538.000000          NaN
  539.000000          NaN
  540.000000          NaN
  541.000000          NaN
  542.000000          NaN
  543.000000          NaN
  544.000000          NaN
  545.000000          NaN
  546.000000          NaN
  547.000000          NaN
  548.000000          NaN
  549.000000          NaN
  550.000000          NaN
  551.000000          NaN
  552.000000          NaN
  553.000000          NaN
  554.000000          NaN
  555.000000          NaN
  556.000000          NaN
  557.000000          NaN
  558.000000          NaN
  559.000000          NaN
  560.000000          NaN
  561.000000          NaN
  562.000000          NaN
  563.000000          NaN
  564.000000          NaN
  565.000000          NaN
  566.000000          NaN
  567.000000          NaN
  568.000000          NaN
  569.000000          NaN
  570.000000          NaN
  571.000000          NaN
  572.000000          NaN
  573.000000          NaN
  574.000000          NaN
  575.000000          NaN
  576.000000          NaN
  577.000000          NaN
  578.000000          NaN
  579.000000          NaN
  580.000000          NaN
  581.000000          NaN
  582.000000          NaN
  583.000000          NaN
  584.000000          NaN
  585.000000          NaN
  586.000000          NaN
  587.000000          NaN
  588.000000          NaN
  589.000000          NaN
  590.000000          NaN
  591.000000          NaN
  592.000000          NaN
  593.000000          NaN
  594.000000          NaN
  595.000000          NaN
  596.000000          NaN
  597.000000          NaN
  598.000000          NaN
  599.000000          NaN
  600.000000          NaN
  601.000000          NaN
  602.000000          NaN
  603.000000          NaN
  604.000000          NaN
  605.000000          NaN
  606.000000          NaN
  607.000000          NaN
  608.000000          NaN
  609.000000          NaN
  610.000000          NaN
  611.000000          NaN
  612.000000          NaN
  613.000000          NaN
  614.000000          NaN
  615.000000          NaN
  616.000000          NaN
  617.000000          NaN
  618.000000          NaN
  619.000000          NaN
  620.000000          NaN
  621.000000          NaN
  622.000000          NaN
  623.000000          NaN
  624.000000          NaN
  625.000000          NaN
  626.000000          NaN
  627.000000          NaN
  628.000000          NaN
  629.000000          NaN
  630.000000          NaN
  631.000000          NaN
  632.000000          NaN
  633.000000          NaN
  634.000000          NaN
  635.000000          NaN
  636.000000          NaN
  637.000000          NaN
  638.000000          NaN
  639.000000          NaN
  640.000000          NaN
  641.000000          NaN
  642.000000          NaN
  643.000000          NaN
  644.000000          NaN
  645.000000          NaN
  646.000000          NaN
  647.000000          NaN
  648.000000          NaN
  649.000000          NaN
  650.000000          NaN
  651.000000          NaN
  652.000000          NaN
  653.000000          NaN
  654.000000          NaN
  655.000000          NaN
  656.000000          NaN
  657.000000          NaN
  658.000000          NaN
  659.000000          NaN
  660.000000          NaN
  661.000000          NaN
  662.000000          NaN
  663.000000          NaN
  664.000000          NaN
  665.000000          NaN
  666.000000          NaN
  667.000000          NaN
  668.000000          NaN
  669.000000          NaN
  670.000000          NaN
  671.000000          NaN
  672.000000          NaN
  673.000000          NaN
  674.000000          NaN
  675.000000          NaN
  676.000000          NaN
  677.000000          NaN
  678.000000          NaN
  679.000000          NaN
  680.000000          NaN
  681.000000          NaN
  682.000000          NaN
  683.000000          NaN
  684.000000          NaN
  685.000000          NaN
  686.000000          NaN
  687.000000          NaN
  688.000000          NaN
  689.000000          NaN
  690.000000          NaN
  691.000000          NaN
  692.000000          NaN
  693.000000          NaN
  694.000000          NaN
  695.000000          NaN
  696.000000          NaN
  697.000000          NaN
  698.000000          NaN
  699.000000          NaN
  700.000000          NaN
  701.000000          NaN
  702.000000          NaN
  703.000000          NaN
  704.000000          NaN
  705.000000          NaN
  706.000000          NaN
  707.000000          NaN
  708.000000          NaN
  709.000000          NaN
  710.000000          NaN
  711.000000          NaN
  712.000000          NaN
  713.000000          NaN
  714.000000          NaN
  715.000000          NaN
  716.000000          NaN
  717.000000          NaN
  718.000000          NaN
  719.000000          NaN
  720.000000          NaN
  721.000000          NaN
  722.000000          NaN
  723.000000          NaN
  724.000000          NaN
  725.000000          NaN
  726.000000          NaN
  727.000000          NaN
  728.000000          NaN
  729.000000          NaN
  730.000000          NaN
  731.000000          NaN
  732.000000          NaN
  733.000000          NaN
  734.000000          NaN
  735.000000          NaN
  736.000000          NaN
  737.000000          NaN
  738.000000          NaN
  739.000000          NaN
  740.000000          NaN
  741.000000          NaN
  742.000000          NaN
  743.000000          NaN
  744.000000          NaN
  745.000000          NaN
  746.000000          NaN
  747.000000          NaN
  748.000000          NaN
  749.000000          NaN
  750.000000          NaN
  751.000000          NaN
  752.000000          NaN
  753.000000          NaN
  754.000000          NaN
  755.000000          NaN
  756.000000          NaN
  757.000000          NaN
  758.000000          NaN
  759.000000          NaN
  760.000000          NaN
  761.000000          NaN
  762.000000          NaN
  763.000000          NaN
  764.000000          NaN
  765.000000          NaN
  766.000000          NaN
  767.000000          NaN
  768.000000          NaN
  769.000000          NaN
  770.000000          NaN
  771.000000          NaN
  772.000000          NaN
  773.000000          NaN
  774.000000          NaN
  775.000000          NaN
  776.000000          NaN
  777.000000          NaN
  778.000000          NaN
  779.000000          NaN
  780.000000          NaN
  781.000000          NaN
  782.000000          NaN
  783.000000          NaN
  784.000000          NaN
  785.000000          NaN
  786.000000          NaN
  787.000000          NaN
  788.000000          NaN
  789.000000          NaN
  790.000000          NaN
  791.000000          NaN
  792.000000          NaN
  793.000000          NaN
  794.000000          NaN
  795.000000          NaN
  796.000000          NaN
  797.000000          NaN
  798.000000          NaN
  799.000000          NaN
  800.000000          NaN
  801.000000          NaN
  802.000000          NaN
  803.000000          NaN
  804.000000          NaN
  805.000000          NaN
  806.000000          NaN
  807.000000          NaN
  808.000000          NaN
  809.000000          NaN
  810.000000          NaN
  811.000000          NaN
  812.000000          NaN
  813.000000          NaN
  814.000000          NaN
  815.000000          NaN
  816.000000          NaN
  817.000000          NaN
  818.000000          NaN
  819.000000          NaN
  820.000000          NaN
  821.000000          NaN
  822.000000          NaN
  823.000000          NaN
  824.000000          NaN
  825.000000          NaN
  826.000000          NaN
  827.000000          NaN
  828.000000          NaN
  829.000000          NaN
  830.000000          NaN
  831.000000          NaN
  832.000000          NaN
  833.000000          NaN
  834.000000          NaN
  835.000000          NaN
  836.000000          NaN
  837.000000          NaN
  838.000000          NaN
  839.000000          NaN
  840.000000          NaN
  841.000000          NaN
  842.000000          NaN
  843.000000          NaN
  844.000000          NaN
  845.000000          NaN
  846.000000          NaN
  847.000000          NaN
  848.000000          NaN
  849.000000          NaN
  850.000000          NaN
  851.000000          NaN
  852.000000          NaN
  853.000000          NaN
  854.000000          NaN
  855.000000          NaN
  856.000000          NaN
  857.000000          NaN
  858.000000          NaN
  859.000000          NaN
  860.000000          NaN
  861.000000          NaN
  862.000000          NaN
  863.000000          NaN
  864.000000          NaN
  865.000000          NaN
  866.000000          NaN
  867.000000          NaN
  868.000000          NaN
  869.000000          NaN
  870.000000          NaN
  871.000000          NaN
  872.000000          NaN
  873.000000          NaN
  874.000000          NaN
  875.000000          NaN
  876.000000          NaN
  877.000000          NaN
  878.000000          NaN
  879.000000          NaN
  880.000000          NaN
  881.000000          NaN
  882.000000          NaN
  883.000000          NaN
  884.000000          NaN
  885.000000          NaN
  886.000000          NaN
  887.000000          NaN
  888.000000          NaN
  889.000000          NaN
  890.000000          NaN
  891.000000          NaN
  892.000000          NaN
  893.000000          NaN
  894.000000          NaN
  895.000000          NaN
  896.000000          NaN
  897.000000          NaN
  898.000000          NaN
  899.000000          NaN
  900.000000          NaN
  901.000000          NaN
  902.000000          NaN
  903.000000          NaN
  904.000000          NaN
  905.000000          NaN
  906.000000          NaN
  907.000000          NaN
  908.000000          NaN
  909.000000          NaN
  910.000000          NaN
  911.000000          NaN
  912.000000          NaN
  913.000000          NaN
  914.000000          NaN
  915.000000          NaN
  916.000000          NaN
  917.000000          NaN
  918.000000          NaN
  919.000000          NaN
  920.000000          NaN
  921.000000          NaN
  922.000000          NaN
  923.000000          NaN
  924.000000          NaN
  925.000000          NaN
  926.000000          NaN
  927.000000          NaN
  928.000000          NaN
  929.000000          NaN
  930.000000          NaN
  931.000000          NaN
  932.000000          NaN
  933.000000          NaN
  934.000000          NaN
  935.000000          NaN
  936.000000          NaN
  937.000000          NaN
  938.000000          NaN
  939.000000          NaN
  940.000000          NaN
  941.000000          NaN
  942.000000          NaN
  943.000000          NaN
  944.000000          NaN
  945.000000          NaN
  946.000000          NaN
  947.000000          NaN
  948.000000          NaN
  949.000000          NaN
  950.000000          NaN
  951.000000          NaN
  952.000000          NaN
  953.000000          NaN
  954.000000          NaN
  955.000000          NaN
  956.000000          NaN
  957.000000          NaN
  958.000000          NaN
  959.000000          NaN
  960.000000          NaN
  961.000000          NaN
  962.000000          NaN
  963.000000          NaN
  964.000000          NaN
  965.000000          NaN
  966.000000          NaN
  967.000000          NaN
  968.000000          NaN
  969.000000          NaN
  970.000000          NaN
  971.000000          NaN
  972.000000          NaN
  973.000000          NaN
  974.000000          NaN
  975.000000          NaN
  976.000000          NaN
  977.000000          NaN
  978.000000          NaN
  979.000000          NaN
  980.000000          NaN
  981.000000          NaN
  982.000000          NaN
  983.000000          NaN
  984.000000          NaN
  985.000000          NaN
  986.000000          NaN
  987.000000          NaN
  988.000000          NaN
  989.000000          NaN
  990.000000          NaN
  991.000000          NaN
  992.000000          NaN
  993.000000          NaN
  994.000000          NaN
  995.000000          NaN
  996.000000          NaN
  997.000000          NaN
  998.000000          NaN
  999.000000          NaN
 1000.000000          NaN


==> 5.RESULTS/data/1Dflx.txt <==
       inv_h        strIn       strOut       weakPC        weakC
  100.000000     3.901740   142.306000     3.882250     3.883910
  500.000000     3.879740    62.517500     3.879850     3.876170
 1000.000000     3.877640    37.193300     3.875790     3.875810
 5000.000000     3.876060    11.328000     3.875690     3.875690
10000.000000     3.875870     7.657000     3.875690     3.875690

==> 5.RESULTS/data/2Dflx.txt <==
inv_h	strIn	strOut	WeakCP
100	    1.20828	47.0569	1.1935
200	    1.20577	38.9576	1.18572
1000	1.20348	16.6647	1.17333
2000	1.20306	10.21	1.15515



==> 5.RESULTS/data/L2.txt <==
           h            u            v           cp           cn          phi
    0.100000     0.027832     0.027843     0.022888     0.023802     0.022148
    0.055556     0.008728     0.008731     0.007160     0.007400     0.006815
    0.031250     0.002787     0.002788     0.002199     0.002525     0.002183
    0.017857     0.000920     0.000920     0.000744     0.000790     0.000705
    0.010000     0.000295     0.000295     0.000393     0.000197     0.000210


==> 5.RESULTS/data/LCtrl/05e-2.txt <==
           x           cp           cn
    0.000000     1.982080     0.000000
    0.001000     1.422527     0.000000
    0.002000     1.057409     0.000000
    0.003000     0.804114     0.000000
    0.004000     0.622354     0.000000
    0.005000     0.488474     0.000000
    0.006000     0.387819     0.000000
    0.007000     0.310903     0.000000
    0.008000     0.251355     0.000000
    0.009000     0.204767     0.000000
    0.010000     0.168006     0.000000
    0.011000     0.138798     0.000000
    0.012000     0.115458     0.000000
    0.013000     0.096721     0.000000
    0.014000     0.081621     0.000000
    0.015000     0.069413     0.000000
    0.016000     0.059518     0.000000
    0.017000     0.051481     0.000000
    0.018000     0.044940     0.000000
    0.019000     0.039610     0.000000
    0.020000     0.035261     0.000000
    0.021000     0.031710     0.000000
    0.022000     0.028807     0.000000
    0.023000     0.026433     0.000000
    0.024000     0.024491     0.000000
    0.025000     0.022902     0.000000
    0.026000     0.021602     0.000000
    0.027000     0.020538     0.000000
    0.028000     0.019668     0.000000
    0.029000     0.018958     0.000000
    0.030000     0.018377     0.000000
    0.031000     0.017904     0.000000
    0.032000     0.017519     0.000000
    0.033000     0.017206     0.000000
    0.034000     0.016953     0.000000
    0.035000     0.016749     0.000000
    0.036000     0.016585     0.000000
    0.037000     0.016455     0.000000
    0.038000     0.016352     0.000000
    0.039000     0.016271     0.000000
    0.040000     0.016209     0.000000
    0.041000     0.016163     0.000000
    0.042000     0.016129     0.000000
    0.043000     0.016106     0.000000
    0.044000     0.016091     0.000000
    0.045000     0.016084     0.000000
    0.046000     0.016083     0.000000
    0.047000     0.016086     0.000000
    0.048000     0.016094     0.000000
    0.049000     0.016105     0.000000
    0.050000     0.016119     0.000000
    0.051000     0.016136     0.000000
    0.052000     0.016154     0.000000
    0.053000     0.016174     0.000000
    0.054000     0.016196     0.000000
    0.055000     0.016219     0.000000
    0.056000     0.016242     0.000000
    0.057000     0.016267     0.000000
    0.058000     0.016292     0.000000
    0.059000     0.016318     0.000000
    0.060000     0.016345     0.000000
    0.061000     0.016372     0.000000
    0.062000     0.016400     0.000000
    0.063000     0.016428     0.000000
    0.064000     0.016456     0.000000
    0.065000     0.016484     0.000000
    0.066000     0.016513     0.000000
    0.067000     0.016542     0.000000
    0.068000     0.016572     0.000000
    0.069000     0.016601     0.000000
    0.070000     0.016631     0.000000
    0.071000     0.016661     0.000000
    0.072000     0.016692     0.000000
    0.073000     0.016722     0.000000
    0.074000     0.016753     0.000000
    0.075000     0.016784     0.000000
    0.076000     0.016815     0.000000
    0.077000     0.016846     0.000000
    0.078000     0.016877     0.000000
    0.079000     0.016909     0.000000
    0.080000     0.016941     0.000000
    0.081000     0.016973     0.000000
    0.082000     0.017005     0.000000
    0.083000     0.017037     0.000000
    0.084000     0.017070     0.000000
    0.085000     0.017103     0.000000
    0.086000     0.017135     0.000000
    0.087000     0.017169     0.000000
    0.088000     0.017202     0.000000
    0.089000     0.017235     0.000000
    0.090000     0.017269     0.000000
    0.091000     0.017303     0.000000
    0.092000     0.017337     0.000000
    0.093000     0.017371     0.000000
    0.094000     0.017406     0.000000
    0.095000     0.017441     0.000000
    0.096000     0.017475     0.000000
    0.097000     0.017511     0.000000
    0.098000     0.017546     0.000000
    0.099000     0.017581     0.000000
    0.100000     0.017617     0.000000
    0.101000     0.017653     0.000000
    0.102000     0.017689     0.000000
    0.103000     0.017726     0.000000
    0.104000     0.017762     0.000000
    0.105000     0.017799     0.000000
    0.106000     0.017836     0.000000
    0.107000     0.017873     0.000000
    0.108000     0.017911     0.000000
    0.109000     0.017949     0.000000
    0.110000     0.017987     0.000000
    0.111000     0.018025     0.000000
    0.112000     0.018063     0.000000
    0.113000     0.018102     0.000000
    0.114000     0.018141     0.000000
    0.115000     0.018180     0.000000
    0.116000     0.018220     0.000000
    0.117000     0.018259     0.000000
    0.118000     0.018299     0.000000
    0.119000     0.018339     0.000000
    0.120000     0.018380     0.000000
    0.121000     0.018421     0.000000
    0.122000     0.018462     0.000000
    0.123000     0.018503     0.000000
    0.124000     0.018544     0.000000
    0.125000     0.018586     0.000000
    0.126000     0.018628     0.000000
    0.127000     0.018671     0.000000
    0.128000     0.018713     0.000000
    0.129000     0.018756     0.000000
    0.130000     0.018799     0.000000
    0.131000     0.018843     0.000000
    0.132000     0.018887     0.000000
    0.133000     0.018931     0.000000
    0.134000     0.018975     0.000000
    0.135000     0.019020     0.000000
    0.136000     0.019065     0.000000
    0.137000     0.019110     0.000000
    0.138000     0.019156     0.000000
    0.139000     0.019202     0.000000
    0.140000     0.019248     0.000000
    0.141000     0.019295     0.000000
    0.142000     0.019342     0.000000
    0.143000     0.019389     0.000000
    0.144000     0.019437     0.000000
    0.145000     0.019485     0.000000
    0.146000     0.019533     0.000000
    0.147000     0.019582     0.000000
    0.148000     0.019631     0.000000
    0.149000     0.019680     0.000000
    0.150000     0.019730     0.000000
    0.151000     0.019780     0.000000
    0.152000     0.019830     0.000000
    0.153000     0.019881     0.000000
    0.154000     0.019932     0.000000
    0.155000     0.019984     0.000000
    0.156000     0.020036     0.000000
    0.157000     0.020088     0.000000
    0.158000     0.020141     0.000000
    0.159000     0.020195     0.000000
    0.160000     0.020248     0.000000
    0.161000     0.020302     0.000000
    0.162000     0.020357     0.000000
    0.163000     0.020412     0.000000
    0.164000     0.020467     0.000000
    0.165000     0.020523     0.000000
    0.166000     0.020579     0.000000
    0.167000     0.020636     0.000000
    0.168000     0.020693     0.000000
    0.169000     0.020750     0.000000
    0.170000     0.020808     0.000000
    0.171000     0.020867     0.000000
    0.172000     0.020926     0.000000
    0.173000     0.020985     0.000000
    0.174000     0.021045     0.000000
    0.175000     0.021106     0.000000
    0.176000     0.021167     0.000000
    0.177000     0.021228     0.000000
    0.178000     0.021290     0.000000
    0.179000     0.021353     0.000000
    0.180000     0.021416     0.000000
    0.181000     0.021479     0.000000
    0.182000     0.021544     0.000000
    0.183000     0.021608     0.000000
    0.184000     0.021674     0.000000
    0.185000     0.021739     0.000000
    0.186000     0.021806     0.000000
    0.187000     0.021873     0.000000
    0.188000     0.021941     0.000000
    0.189000     0.022009     0.000000
    0.190000     0.022078     0.000000
    0.191000     0.022147     0.000000
    0.192000     0.022217     0.000000
    0.193000     0.022288     0.000000
    0.194000     0.022359     0.000000
    0.195000     0.022432     0.000000
    0.196000     0.022504     0.000000
    0.197000     0.022578     0.000000
    0.198000     0.022652     0.000000
    0.199000     0.022727     0.000000
    0.200000     0.022802     0.000000
    0.201000     0.022878     0.000000
    0.202000     0.022955     0.000000
    0.203000     0.023033     0.000000
    0.204000     0.023112     0.000000
    0.205000     0.023191     0.000000
    0.206000     0.023271     0.000000
    0.207000     0.023352     0.000000
    0.208000     0.023434     0.000000
    0.209000     0.023516     0.000000
    0.210000     0.023600     0.000000
    0.211000     0.023684     0.000000
    0.212000     0.023769     0.000000
    0.213000     0.023855     0.000000
    0.214000     0.023942     0.000001
    0.215000     0.024029     0.000001
    0.216000     0.024118     0.000001
    0.217000     0.024208     0.000001
    0.218000     0.024298     0.000001
    0.219000     0.024390     0.000001
    0.220000     0.024483     0.000001
    0.221000     0.024576     0.000001
    0.222000     0.024671     0.000001
    0.223000     0.024766     0.000002
    0.224000     0.024863     0.000002
    0.225000     0.024961     0.000002
    0.226000     0.025060     0.000002
    0.227000     0.025160     0.000002
    0.228000     0.025261     0.000003
    0.229000     0.025363     0.000003
    0.230000     0.025467     0.000003
    0.231000     0.025571     0.000004
    0.232000     0.025677     0.000004
    0.233000     0.025785     0.000005
    0.234000     0.025893     0.000005
    0.235000     0.026003     0.000006
    0.236000     0.026114     0.000007
    0.237000     0.026226     0.000007
    0.238000     0.026340     0.000008
    0.239000     0.026455     0.000009
    0.240000     0.026572     0.000010
    0.241000     0.026690     0.000011
    0.242000     0.026810     0.000013
    0.243000     0.026931     0.000014
    0.244000     0.027054     0.000016
    0.245000     0.027178     0.000018
    0.246000     0.027304     0.000020
    0.247000     0.027432     0.000022
    0.248000     0.027561     0.000024
    0.249000     0.027692     0.000027
    0.250000     0.027825     0.000030
    0.251000     0.027959     0.000033
    0.252000     0.028095     0.000036
    0.253000     0.028234     0.000040
    0.254000     0.028374     0.000044
    0.255000     0.028516     0.000049
    0.256000     0.028660     0.000054
    0.257000     0.028806     0.000060
    0.258000     0.028954     0.000066
    0.259000     0.029105     0.000073
    0.260000     0.029257     0.000080
    0.261000     0.029412     0.000088
    0.262000     0.029569     0.000097
    0.263000     0.029728     0.000107
    0.264000     0.029890     0.000117
    0.265000     0.030054     0.000129
    0.266000     0.030221     0.000141
    0.267000     0.030390     0.000155
    0.268000     0.030562     0.000170
    0.269000     0.030736     0.000186
    0.270000     0.030913     0.000204
    0.271000     0.031093     0.000224
    0.272000     0.031276     0.000245
    0.273000     0.031462     0.000267
    0.274000     0.031651     0.000292
    0.275000     0.031843     0.000319
    0.276000     0.032038     0.000348
    0.277000     0.032236     0.000380
    0.278000     0.032437     0.000414
    0.279000     0.032642     0.000451
    0.280000     0.032851     0.000490
    0.281000     0.033062     0.000533
    0.282000     0.033278     0.000580
    0.283000     0.033497     0.000630
    0.284000     0.033720     0.000684
    0.285000     0.033947     0.000742
    0.286000     0.034178     0.000804
    0.287000     0.034413     0.000871
    0.288000     0.034652     0.000943
    0.289000     0.034896     0.001021
    0.290000     0.035143     0.001104
    0.291000     0.035396     0.001192
    0.292000     0.035653     0.001287
    0.293000     0.035914     0.001389
    0.294000     0.036181     0.001498
    0.295000     0.036452     0.001614
    0.296000     0.036729     0.001738
    0.297000     0.037010     0.001870
    0.298000     0.037297     0.002011
    0.299000     0.037590     0.002160
    0.300000     0.037887     0.002320
    0.301000     0.038191     0.002489
    0.302000     0.038500     0.002668
    0.303000     0.038816     0.002859
    0.304000     0.039137     0.003061
    0.305000     0.039465     0.003275
    0.306000     0.039799     0.003501
    0.307000     0.040139     0.003740
    0.308000     0.040486     0.003993
    0.309000     0.040840     0.004259
    0.310000     0.041201     0.004541
    0.311000     0.041569     0.004837
    0.312000     0.041944     0.005148
    0.313000     0.042326     0.005476
    0.314000     0.042716     0.005820
    0.315000     0.043114     0.006181
    0.316000     0.043519     0.006560
    0.317000     0.043933     0.006957
    0.318000     0.044354     0.007372
    0.319000     0.044784     0.007807
    0.320000     0.045222     0.008260
    0.321000     0.045669     0.008734
    0.322000     0.046125     0.009228
    0.323000     0.046589     0.009743
    0.324000     0.047063     0.010279
    0.325000     0.047545     0.010837
    0.326000     0.048037     0.011417
    0.327000     0.048539     0.012018
    0.328000     0.049050     0.012642
    0.329000     0.049571     0.013289
    0.330000     0.050102     0.013959
    0.331000     0.050643     0.014652
    0.332000     0.051194     0.015368
    0.333000     0.051756     0.016108
    0.334000     0.052328     0.016871
    0.335000     0.052910     0.017658
    0.336000     0.053503     0.018469
    0.337000     0.054107     0.019303
    0.338000     0.054722     0.020161
    0.339000     0.055349     0.021042
    0.340000     0.055986     0.021947
    0.341000     0.056634     0.022876
    0.342000     0.057294     0.023827
    0.343000     0.057965     0.024802
    0.344000     0.058648     0.025799
    0.345000     0.059343     0.026818
    0.346000     0.060049     0.027860
    0.347000     0.060767     0.028924
    0.348000     0.061496     0.030009
    0.349000     0.062238     0.031115
    0.350000     0.062992     0.032242
    0.351000     0.063757     0.033389
    0.352000     0.064534     0.034556
    0.353000     0.065324     0.035743
    0.354000     0.066125     0.036948
    0.355000     0.066939     0.038171
    0.356000     0.067764     0.039413
    0.357000     0.068602     0.040671
    0.358000     0.069452     0.041947
    0.359000     0.070313     0.043238
    0.360000     0.071187     0.044546
    0.361000     0.072073     0.045868
    0.362000     0.072970     0.047205
    0.363000     0.073880     0.048556
    0.364000     0.074801     0.049920
    0.365000     0.075734     0.051297
    0.366000     0.076679     0.052686
    0.367000     0.077635     0.054087
    0.368000     0.078603     0.055499
    0.369000     0.079582     0.056921
    0.370000     0.080573     0.058353
    0.371000     0.081575     0.059795
    0.372000     0.082588     0.061246
    0.373000     0.083612     0.062705
    0.374000     0.084647     0.064173
    0.375000     0.085693     0.065647
    0.376000     0.086750     0.067129
    0.377000     0.087817     0.068617
    0.378000     0.088894     0.070111
    0.379000     0.089982     0.071611
    0.380000     0.091080     0.073116
    0.381000     0.092188     0.074625
    0.382000     0.093306     0.076140
    0.383000     0.094433     0.077658
    0.384000     0.095570     0.079180
    0.385000     0.096716     0.080705
    0.386000     0.097872     0.082234
    0.387000     0.099036     0.083765
    0.388000     0.100210     0.085298
    0.389000     0.101392     0.086834
    0.390000     0.102583     0.088372
    0.391000     0.103781     0.089911
    0.392000     0.104989     0.091452
    0.393000     0.106204     0.092993
    0.394000     0.107427     0.094536
    0.395000     0.108657     0.096080
    0.396000     0.109896     0.097625
    0.397000     0.111141     0.099170
    0.398000     0.112394     0.100715
    0.399000     0.113653     0.102260
    0.400000     0.114920     0.103806
    0.401000     0.116193     0.105351
    0.402000     0.117472     0.106896
    0.403000     0.118758     0.108441
    0.404000     0.120050     0.109986
    0.405000     0.121348     0.111530
    0.406000     0.122651     0.113073
    0.407000     0.123961     0.114616
    0.408000     0.125276     0.116159
    0.409000     0.126596     0.117700
    0.410000     0.127921     0.119241
    0.411000     0.129252     0.120781
    0.412000     0.130587     0.122320
    0.413000     0.131927     0.123859
    0.414000     0.133272     0.125396
    0.415000     0.134621     0.126933
    0.416000     0.135975     0.128468
    0.417000     0.137333     0.130003
    0.418000     0.138695     0.131537
    0.419000     0.140061     0.133069
    0.420000     0.141430     0.134601
    0.421000     0.142804     0.136132
    0.422000     0.144181     0.137662
    0.423000     0.145561     0.139191
    0.424000     0.146945     0.140719
    0.425000     0.148332     0.142246
    0.426000     0.149722     0.143772
    0.427000     0.151115     0.145297
    0.428000     0.152511     0.146821
    0.429000     0.153910     0.148344
    0.430000     0.155312     0.149867
    0.431000     0.156717     0.151388
    0.432000     0.158124     0.152909
    0.433000     0.159533     0.154429
    0.434000     0.160945     0.155948
    0.435000     0.162359     0.157466
    0.436000     0.163776     0.158984
    0.437000     0.165194     0.160500
    0.438000     0.166615     0.162016
    0.439000     0.168038     0.163532
    0.440000     0.169463     0.165046
    0.441000     0.170889     0.166560
    0.442000     0.172318     0.168073
    0.443000     0.173748     0.169586
    0.444000     0.175180     0.171098
    0.445000     0.176613     0.172609
    0.446000     0.178048     0.174120
    0.447000     0.179485     0.175630
    0.448000     0.180923     0.177139
    0.449000     0.182362     0.178648
    0.450000     0.183803     0.180157
    0.451000     0.185245     0.181665
    0.452000     0.186689     0.183172
    0.453000     0.188133     0.184679
    0.454000     0.189579     0.186186
    0.455000     0.191026     0.187692
    0.456000     0.192475     0.189197
    0.457000     0.193924     0.190703
    0.458000     0.195374     0.192207
    0.459000     0.196826     0.193712
    0.460000     0.198278     0.195216
    0.461000     0.199731     0.196719
    0.462000     0.201185     0.198223
    0.463000     0.202640     0.199726
    0.464000     0.204096     0.201228
    0.465000     0.205553     0.202730
    0.466000     0.207011     0.204232
    0.467000     0.208469     0.205734
    0.468000     0.209928     0.207235
    0.469000     0.211388     0.208736
    0.470000     0.212848     0.210237
    0.471000     0.214309     0.211738
    0.472000     0.215771     0.213238
    0.473000     0.217234     0.214738
    0.474000     0.218697     0.216238
    0.475000     0.220160     0.217737
    0.476000     0.221625     0.219236
    0.477000     0.223089     0.220735
    0.478000     0.224555     0.222234
    0.479000     0.226021     0.223733
    0.480000     0.227487     0.225231
    0.481000     0.228954     0.226729
    0.482000     0.230422     0.228227
    0.483000     0.231889     0.229725
    0.484000     0.233358     0.231223
    0.485000     0.234827     0.232720
    0.486000     0.236296     0.234218
    0.487000     0.237765     0.235715
    0.488000     0.239235     0.237212
    0.489000     0.240706     0.238709
    0.490000     0.242177     0.240206
    0.491000     0.243648     0.241702
    0.492000     0.245119     0.243199
    0.493000     0.246591     0.244695
    0.494000     0.248064     0.246191
    0.495000     0.249536     0.247687
    0.496000     0.251009     0.249183
    0.497000     0.252482     0.250679
    0.498000     0.253956     0.252174
    0.499000     0.255430     0.253670
    0.500000     0.256904     0.255165
    0.501000     0.258378     0.256660
    0.502000     0.259853     0.258156
    0.503000     0.261328     0.259651
    0.504000     0.262803     0.261146
    0.505000     0.264279     0.262641
    0.506000     0.265754     0.264135
    0.507000     0.267230     0.265630
    0.508000     0.268707     0.267125
    0.509000     0.270183     0.268619
    0.510000     0.271660     0.270114
    0.511000     0.273137     0.271608
    0.512000     0.274614     0.273102
    0.513000     0.276091     0.274596
    0.514000     0.277569     0.276090
    0.515000     0.279046     0.277584
    0.516000     0.280524     0.279078
    0.517000     0.282002     0.280572
    0.518000     0.283481     0.282066
    0.519000     0.284959     0.283560
    0.520000     0.286438     0.285053
    0.521000     0.287917     0.286547
    0.522000     0.289396     0.288040
    0.523000     0.290875     0.289534
    0.524000     0.292354     0.291027
    0.525000     0.293834     0.292520
    0.526000     0.295313     0.294014
    0.527000     0.296793     0.295507
    0.528000     0.298273     0.297000
    0.529000     0.299753     0.298493
    0.530000     0.301234     0.299986
    0.531000     0.302714     0.301479
    0.532000     0.304195     0.302972
    0.533000     0.305675     0.304465
    0.534000     0.307156     0.305958
    0.535000     0.308637     0.307450
    0.536000     0.310118     0.308943
    0.537000     0.311599     0.310436
    0.538000     0.313080     0.311928
    0.539000     0.314562     0.313421
    0.540000     0.316043     0.314913
    0.541000     0.317525     0.316406
    0.542000     0.319007     0.317898
    0.543000     0.320489     0.319390
    0.544000     0.321971     0.320883
    0.545000     0.323453     0.322375
    0.546000     0.324935     0.323867
    0.547000     0.326417     0.325359
    0.548000     0.327900     0.326852
    0.549000     0.329382     0.328344
    0.550000     0.330865     0.329836
    0.551000     0.332347     0.331328
    0.552000     0.333830     0.332820
    0.553000     0.335313     0.334312
    0.554000     0.336796     0.335804
    0.555000     0.338279     0.337295
    0.556000     0.339762     0.338787
    0.557000     0.341245     0.340279
    0.558000     0.342728     0.341771
    0.559000     0.344212     0.343263
    0.560000     0.345695     0.344754
    0.561000     0.347179     0.346246
    0.562000     0.348662     0.347738
    0.563000     0.350146     0.349229
    0.564000     0.351629     0.350721
    0.565000     0.353113     0.352212
    0.566000     0.354597     0.353704
    0.567000     0.356081     0.355195
    0.568000     0.357565     0.356687
    0.569000     0.359049     0.358178
    0.570000     0.360533     0.359670
    0.571000     0.362017     0.361161
    0.572000     0.363502     0.362652
    0.573000     0.364986     0.364144
    0.574000     0.366470     0.365635
    0.575000     0.367955     0.367126
    0.576000     0.369439     0.368617
    0.577000     0.370924     0.370109
    0.578000     0.372408     0.371600
    0.579000     0.373893     0.373091
    0.580000     0.375377     0.374582
    0.581000     0.376862     0.376073
    0.582000     0.378347     0.377564
    0.583000     0.379832     0.379055
    0.584000     0.381317     0.380546
    0.585000     0.382802     0.382037
    0.586000     0.384287     0.383528
    0.587000     0.385772     0.385019
    0.588000     0.387257     0.386510
    0.589000     0.388742     0.388001
    0.590000     0.390227     0.389492
    0.591000     0.391712     0.390983
    0.592000     0.393198     0.392474
    0.593000     0.394683     0.393964
    0.594000     0.396168     0.395455
    0.595000     0.397654     0.396946
    0.596000     0.399139     0.398437
    0.597000     0.400625     0.399927
    0.598000     0.402110     0.401418
    0.599000     0.403596     0.402909
    0.600000     0.405081     0.404400
    0.601000     0.406567     0.405890
    0.602000     0.408052     0.407381
    0.603000     0.409538     0.408871
    0.604000     0.411024     0.410362
    0.605000     0.412510     0.411853
    0.606000     0.413995     0.413343
    0.607000     0.415481     0.414834
    0.608000     0.416967     0.416324
    0.609000     0.418453     0.417815
    0.610000     0.419939     0.419305
    0.611000     0.421425     0.420796
    0.612000     0.422911     0.422286
    0.613000     0.424397     0.423777
    0.614000     0.425883     0.425267
    0.615000     0.427369     0.426757
    0.616000     0.428855     0.428248
    0.617000     0.430341     0.429738
    0.618000     0.431827     0.431228
    0.619000     0.433314     0.432719
    0.620000     0.434800     0.434209
    0.621000     0.436286     0.435699
    0.622000     0.437772     0.437190
    0.623000     0.439259     0.438680
    0.624000     0.440745     0.440170
    0.625000     0.442231     0.441660
    0.626000     0.443718     0.443151
    0.627000     0.445204     0.444641
    0.628000     0.446690     0.446131
    0.629000     0.448177     0.447621
    0.630000     0.449663     0.449111
    0.631000     0.451150     0.450602
    0.632000     0.452636     0.452092
    0.633000     0.454123     0.453582
    0.634000     0.455609     0.455072
    0.635000     0.457096     0.456562
    0.636000     0.458583     0.458052
    0.637000     0.460069     0.459542
    0.638000     0.461556     0.461032
    0.639000     0.463042     0.462522
    0.640000     0.464529     0.464012
    0.641000     0.466016     0.465502
    0.642000     0.467503     0.466992
    0.643000     0.468989     0.468482
    0.644000     0.470476     0.469972
    0.645000     0.471963     0.471462
    0.646000     0.473450     0.472952
    0.647000     0.474936     0.474442
    0.648000     0.476423     0.475932
    0.649000     0.477910     0.477422
    0.650000     0.479397     0.478912
    0.651000     0.480884     0.480402
    0.652000     0.482371     0.481891
    0.653000     0.483857     0.483381
    0.654000     0.485344     0.484871
    0.655000     0.486831     0.486361
    0.656000     0.488318     0.487851
    0.657000     0.489805     0.489341
    0.658000     0.491292     0.490830
    0.659000     0.492779     0.492320
    0.660000     0.494266     0.493810
    0.661000     0.495753     0.495300
    0.662000     0.497240     0.496789
    0.663000     0.498727     0.498279
    0.664000     0.500214     0.499769
    0.665000     0.501701     0.501259
    0.666000     0.503188     0.502748
    0.667000     0.504675     0.504238
    0.668000     0.506162     0.505728
    0.669000     0.507650     0.507217
    0.670000     0.509137     0.508707
    0.671000     0.510624     0.510197
    0.672000     0.512111     0.511686
    0.673000     0.513598     0.513176
    0.674000     0.515085     0.514665
    0.675000     0.516572     0.516155
    0.676000     0.518060     0.517645
    0.677000     0.519547     0.519134
    0.678000     0.521034     0.520624
    0.679000     0.522521     0.522113
    0.680000     0.524008     0.523603
    0.681000     0.525496     0.525092
    0.682000     0.526983     0.526582
    0.683000     0.528470     0.528071
    0.684000     0.529957     0.529561
    0.685000     0.531445     0.531050
    0.686000     0.532932     0.532540
    0.687000     0.534419     0.534029
    0.688000     0.535907     0.535519
    0.689000     0.537394     0.537008
    0.690000     0.538881     0.538498
    0.691000     0.540368     0.539987
    0.692000     0.541856     0.541477
    0.693000     0.543343     0.542966
    0.694000     0.544831     0.544456
    0.695000     0.546318     0.545945
    0.696000     0.547805     0.547434
    0.697000     0.549293     0.548924
    0.698000     0.550780     0.550413
    0.699000     0.552267     0.551902
    0.700000     0.553755     0.553392
    0.701000     0.555242     0.554881
    0.702000     0.556730     0.556370
    0.703000     0.558217     0.557860
    0.704000     0.559704     0.559349
    0.705000     0.561192     0.560838
    0.706000     0.562679     0.562328
    0.707000     0.564167     0.563817
    0.708000     0.565654     0.565306
    0.709000     0.567142     0.566796
    0.710000     0.568629     0.568285
    0.711000     0.570116     0.569774
    0.712000     0.571604     0.571263
    0.713000     0.573091     0.572753
    0.714000     0.574579     0.574242
    0.715000     0.576066     0.575731
    0.716000     0.577554     0.577220
    0.717000     0.579041     0.578709
    0.718000     0.580529     0.580199
    0.719000     0.582016     0.581688
    0.720000     0.583504     0.583177
    0.721000     0.584991     0.584666
    0.722000     0.586479     0.586155
    0.723000     0.587966     0.587645
    0.724000     0.589454     0.589134
    0.725000     0.590941     0.590623
    0.726000     0.592429     0.592112
    0.727000     0.593916     0.593601
    0.728000     0.595404     0.595090
    0.729000     0.596892     0.596579
    0.730000     0.598379     0.598068
    0.731000     0.599867     0.599558
    0.732000     0.601354     0.601047
    0.733000     0.602842     0.602536
    0.734000     0.604329     0.604025
    0.735000     0.605817     0.605514
    0.736000     0.607304     0.607003
    0.737000     0.608792     0.608492
    0.738000     0.610280     0.609981
    0.739000     0.611767     0.611470
    0.740000     0.613255     0.612959
    0.741000     0.614742     0.614448
    0.742000     0.616230     0.615937
    0.743000     0.617718     0.617426
    0.744000     0.619205     0.618915
    0.745000     0.620693     0.620404
    0.746000     0.622180     0.621893
    0.747000     0.623668     0.623382
    0.748000     0.625156     0.624871
    0.749000     0.626643     0.626360
    0.750000     0.628131     0.627849
    0.751000     0.629618     0.629338
    0.752000     0.631106     0.630827
    0.753000     0.632594     0.632316
    0.754000     0.634081     0.633805
    0.755000     0.635569     0.635294
    0.756000     0.637056     0.636783
    0.757000     0.638544     0.638272
    0.758000     0.640032     0.639760
    0.759000     0.641519     0.641249
    0.760000     0.643007     0.642738
    0.761000     0.644495     0.644227
    0.762000     0.645982     0.645716
    0.763000     0.647470     0.647205
    0.764000     0.648958     0.648694
    0.765000     0.650445     0.650183
    0.766000     0.651933     0.651671
    0.767000     0.653421     0.653160
    0.768000     0.654908     0.654649
    0.769000     0.656396     0.656138
    0.770000     0.657884     0.657627
    0.771000     0.659371     0.659116
    0.772000     0.660859     0.660604
    0.773000     0.662346     0.662093
    0.774000     0.663834     0.663582
    0.775000     0.665322     0.665071
    0.776000     0.666809     0.666560
    0.777000     0.668297     0.668048
    0.778000     0.669785     0.669537
    0.779000     0.671272     0.671026
    0.780000     0.672760     0.672515
    0.781000     0.674248     0.674003
    0.782000     0.675735     0.675492
    0.783000     0.677223     0.676981
    0.784000     0.678711     0.678470
    0.785000     0.680199     0.679958
    0.786000     0.681686     0.681447
    0.787000     0.683174     0.682936
    0.788000     0.684662     0.684425
    0.789000     0.686149     0.685913
    0.790000     0.687637     0.687402
    0.791000     0.689125     0.688891
    0.792000     0.690612     0.690379
    0.793000     0.692100     0.691868
    0.794000     0.693588     0.693357
    0.795000     0.695075     0.694845
    0.796000     0.696563     0.696334
    0.797000     0.698051     0.697823
    0.798000     0.699538     0.699311
    0.799000     0.701026     0.700800
    0.800000     0.702514     0.702289
    0.801000     0.704001     0.703777
    0.802000     0.705489     0.705266
    0.803000     0.706977     0.706755
    0.804000     0.708465     0.708243
    0.805000     0.709952     0.709732
    0.806000     0.711440     0.711220
    0.807000     0.712928     0.712709
    0.808000     0.714415     0.714198
    0.809000     0.715903     0.715686
    0.810000     0.717391     0.717175
    0.811000     0.718878     0.718663
    0.812000     0.720366     0.720152
    0.813000     0.721854     0.721641
    0.814000     0.723341     0.723129
    0.815000     0.724829     0.724618
    0.816000     0.726317     0.726106
    0.817000     0.727805     0.727595
    0.818000     0.729292     0.729083
    0.819000     0.730780     0.730572
    0.820000     0.732268     0.732061
    0.821000     0.733755     0.733549
    0.822000     0.735243     0.735038
    0.823000     0.736731     0.736526
    0.824000     0.738218     0.738015
    0.825000     0.739706     0.739503
    0.826000     0.741194     0.740992
    0.827000     0.742682     0.742480
    0.828000     0.744169     0.743969
    0.829000     0.745657     0.745457
    0.830000     0.747145     0.746946
    0.831000     0.748632     0.748434
    0.832000     0.750120     0.749923
    0.833000     0.751608     0.751411
    0.834000     0.753095     0.752900
    0.835000     0.754583     0.754388
    0.836000     0.756071     0.755877
    0.837000     0.757559     0.757365
    0.838000     0.759046     0.758854
    0.839000     0.760534     0.760342
    0.840000     0.762022     0.761830
    0.841000     0.763509     0.763319
    0.842000     0.764997     0.764807
    0.843000     0.766485     0.766296
    0.844000     0.767972     0.767784
    0.845000     0.769460     0.769273
    0.846000     0.770948     0.770761
    0.847000     0.772436     0.772250
    0.848000     0.773923     0.773738
    0.849000     0.775411     0.775226
    0.850000     0.776899     0.776715
    0.851000     0.778386     0.778203
    0.852000     0.779874     0.779692
    0.853000     0.781362     0.781180
    0.854000     0.782850     0.782668
    0.855000     0.784337     0.784157
    0.856000     0.785825     0.785645
    0.857000     0.787313     0.787134
    0.858000     0.788800     0.788622
    0.859000     0.790288     0.790110
    0.860000     0.791776     0.791599
    0.861000     0.793263     0.793087
    0.862000     0.794751     0.794575
    0.863000     0.796239     0.796064
    0.864000     0.797727     0.797552
    0.865000     0.799214     0.799040
    0.866000     0.800702     0.800529
    0.867000     0.802190     0.802017
    0.868000     0.803677     0.803505
    0.869000     0.805165     0.804994
    0.870000     0.806653     0.806482
    0.871000     0.808140     0.807970
    0.872000     0.809628     0.809459
    0.873000     0.811116     0.810947
    0.874000     0.812604     0.812435
    0.875000     0.814091     0.813924
    0.876000     0.815579     0.815412
    0.877000     0.817067     0.816900
    0.878000     0.818554     0.818389
    0.879000     0.820042     0.819877
    0.880000     0.821530     0.821365
    0.881000     0.823017     0.822854
    0.882000     0.824505     0.824342
    0.883000     0.825993     0.825830
    0.884000     0.827481     0.827318
    0.885000     0.828968     0.828807
    0.886000     0.830456     0.830295
    0.887000     0.831944     0.831783
    0.888000     0.833431     0.833272
    0.889000     0.834919     0.834760
    0.890000     0.836407     0.836248
    0.891000     0.837894     0.837736
    0.892000     0.839382     0.839225
    0.893000     0.840870     0.840713
    0.894000     0.842358     0.842201
    0.895000     0.843845     0.843689
    0.896000     0.845333     0.845178
    0.897000     0.846821     0.846666
    0.898000     0.848308     0.848154
    0.899000     0.849796     0.849642
    0.900000     0.851284     0.851131
    0.901000     0.852771     0.852619
    0.902000     0.854259     0.854107
    0.903000     0.855747     0.855595
    0.904000     0.857235     0.857083
    0.905000     0.858722     0.858572
    0.906000     0.860210     0.860060
    0.907000     0.861698     0.861548
    0.908000     0.863185     0.863036
    0.909000     0.864673     0.864525
    0.910000     0.866161     0.866013
    0.911000     0.867648     0.867501
    0.912000     0.869136     0.868989
    0.913000     0.870624     0.870477
    0.914000     0.872112     0.871966
    0.915000     0.873599     0.873454
    0.916000     0.875087     0.874942
    0.917000     0.876575     0.876430
    0.918000     0.878062     0.877918
    0.919000     0.879550     0.879407
    0.920000     0.881038     0.880895
    0.921000     0.882525     0.882383
    0.922000     0.884013     0.883871
    0.923000     0.885501     0.885359
    0.924000     0.886989     0.886847
    0.925000     0.888476     0.888336
    0.926000     0.889964     0.889824
    0.927000     0.891452     0.891312
    0.928000     0.892939     0.892800
    0.929000     0.894427     0.894288
    0.930000     0.895915     0.895776
    0.931000     0.897402     0.897265
    0.932000     0.898890     0.898753
    0.933000     0.900378     0.900241
    0.934000     0.901866     0.901729
    0.935000     0.903353     0.903217
    0.936000     0.904841     0.904705
    0.937000     0.906329     0.906194
    0.938000     0.907816     0.907682
    0.939000     0.909304     0.909170
    0.940000     0.910792     0.910658
    0.941000     0.912279     0.912146
    0.942000     0.913767     0.913634
    0.943000     0.915255     0.915122
    0.944000     0.916743     0.916611
    0.945000     0.918230     0.918099
    0.946000     0.919718     0.919587
    0.947000     0.921206     0.921075
    0.948000     0.922693     0.922563
    0.949000     0.924181     0.924051
    0.950000     0.925669     0.925539
    0.951000     0.927157     0.927027
    0.952000     0.928644     0.928516
    0.953000     0.930132     0.930004
    0.954000     0.931620     0.931492
    0.955000     0.933107     0.932980
    0.956000     0.934595     0.934468
    0.957000     0.936083     0.935956
    0.958000     0.937571     0.937444
    0.959000     0.939058     0.938932
    0.960000     0.940546     0.940421
    0.961000     0.942034     0.941909
    0.962000     0.943521     0.943397
    0.963000     0.945009     0.944885
    0.964000     0.946497     0.946373
    0.965000     0.947984     0.947861
    0.966000     0.949472     0.949349
    0.967000     0.950960     0.950837
    0.968000     0.952448     0.952325
    0.969000     0.953935     0.953814
    0.970000     0.955423     0.955302
    0.971000     0.956911     0.956790
    0.972000     0.958398     0.958278
    0.973000     0.959886     0.959766
    0.974000     0.961374     0.961254
    0.975000     0.962861     0.962742
    0.976000     0.964349     0.964231
    0.977000     0.965837     0.965719
    0.978000     0.967324     0.967207
    0.979000     0.968812     0.968695
    0.980000     0.970299     0.970184
    0.981000     0.971787     0.971672
    0.982000     0.973274     0.973160
    0.983000     0.974762     0.974649
    0.984000     0.976249     0.976137
    0.985000     0.977736     0.977626
    0.986000     0.979223     0.979114
    0.987000     0.980710     0.980603
    0.988000     0.982197     0.982092
    0.989000     0.983684     0.983581
    0.990000     0.985170     0.985071
    0.991000     0.986656     0.986561
    0.992000     0.988142     0.988051
    0.993000     0.989627     0.989541
    0.994000     0.991112     0.991032
    0.995000     0.992596     0.992524
    0.996000     0.994079     0.994017
    0.997000     0.995562     0.995511
    0.998000     0.997043     0.997005
    0.999000     0.998522     0.998502
    1.000000     1.000000     1.000000


==> 5.RESULTS/data/LCtrl/1e-2.txt <==
           x           cp           cn
    0.000000     1.993344     0.000000
    0.001000     1.644352     0.000000
    0.002000     1.371301     0.000000
    0.003000     1.152157     0.000000
    0.004000     0.974263     0.000000
    0.005000     0.828455     0.000000
    0.006000     0.707957     0.000000
    0.007000     0.607672     0.000000
    0.008000     0.523701     0.000000
    0.009000     0.453022     0.000000
    0.010000     0.393262     0.000000
    0.011000     0.342536     0.000000
    0.012000     0.299332     0.000000
    0.013000     0.262426     0.000000
    0.014000     0.230818     0.000000
    0.015000     0.203688     0.000000
    0.016000     0.180354     0.000000
    0.017000     0.160252     0.000000
    0.018000     0.142908     0.000000
    0.019000     0.127924     0.000000
    0.020000     0.114964     0.000000
    0.021000     0.103743     0.000000
    0.022000     0.094019     0.000000
    0.023000     0.085586     0.000000
    0.024000     0.078268     0.000000
    0.025000     0.071913     0.000000
    0.026000     0.066392     0.000000
    0.027000     0.061593     0.000000
    0.028000     0.057421     0.000000
    0.029000     0.053793     0.000000
    0.030000     0.050636     0.000000
    0.031000     0.047889     0.000000
    0.032000     0.045499     0.000000
    0.033000     0.043419     0.000000
    0.034000     0.041609     0.000000
    0.035000     0.040033     0.000000
    0.036000     0.038662     0.000000
    0.037000     0.037470     0.000000
    0.038000     0.036433     0.000000
    0.039000     0.035531     0.000000
    0.040000     0.034747     0.000000
    0.041000     0.034067     0.000000
    0.042000     0.033476     0.000000
    0.043000     0.032964     0.000000
    0.044000     0.032520     0.000000
    0.045000     0.032137     0.000000
    0.046000     0.031805     0.000000
    0.047000     0.031519     0.000000
    0.048000     0.031273     0.000000
    0.049000     0.031062     0.000000
    0.050000     0.030882     0.000000
    0.051000     0.030728     0.000000
    0.052000     0.030597     0.000000
    0.053000     0.030487     0.000000
    0.054000     0.030395     0.000000
    0.055000     0.030318     0.000000
    0.056000     0.030255     0.000000
    0.057000     0.030204     0.000000
    0.058000     0.030163     0.000000
    0.059000     0.030132     0.000000
    0.060000     0.030109     0.000000
    0.061000     0.030093     0.000000
    0.062000     0.030083     0.000000
    0.063000     0.030078     0.000000
    0.064000     0.030078     0.000000
    0.065000     0.030083     0.000000
    0.066000     0.030091     0.000000
    0.067000     0.030103     0.000000
    0.068000     0.030117     0.000000
    0.069000     0.030134     0.000000
    0.070000     0.030153     0.000000
    0.071000     0.030174     0.000000
    0.072000     0.030197     0.000000
    0.073000     0.030221     0.000000
    0.074000     0.030247     0.000000
    0.075000     0.030274     0.000000
    0.076000     0.030302     0.000000
    0.077000     0.030331     0.000000
    0.078000     0.030361     0.000000
    0.079000     0.030392     0.000000
    0.080000     0.030423     0.000000
    0.081000     0.030455     0.000000
    0.082000     0.030488     0.000000
    0.083000     0.030521     0.000000
    0.084000     0.030554     0.000000
    0.085000     0.030588     0.000000
    0.086000     0.030623     0.000000
    0.087000     0.030657     0.000000
    0.088000     0.030692     0.000000
    0.089000     0.030728     0.000000
    0.090000     0.030763     0.000000
    0.091000     0.030799     0.000000
    0.092000     0.030835     0.000000
    0.093000     0.030872     0.000000
    0.094000     0.030908     0.000000
    0.095000     0.030945     0.000000
    0.096000     0.030982     0.000000
    0.097000     0.031019     0.000000
    0.098000     0.031057     0.000000
    0.099000     0.031094     0.000000
    0.100000     0.031132     0.000000
    0.101000     0.031170     0.000000
    0.102000     0.031208     0.000000
    0.103000     0.031247     0.000000
    0.104000     0.031285     0.000000
    0.105000     0.031324     0.000000
    0.106000     0.031363     0.000000
    0.107000     0.031402     0.000000
    0.108000     0.031441     0.000000
    0.109000     0.031480     0.000000
    0.110000     0.031519     0.000000
    0.111000     0.031559     0.000000
    0.112000     0.031599     0.000000
    0.113000     0.031639     0.000000
    0.114000     0.031679     0.000000
    0.115000     0.031719     0.000000
    0.116000     0.031759     0.000000
    0.117000     0.031800     0.000000
    0.118000     0.031841     0.000000
    0.119000     0.031881     0.000000
    0.120000     0.031922     0.000000
    0.121000     0.031964     0.000000
    0.122000     0.032005     0.000000
    0.123000     0.032046     0.000000
    0.124000     0.032088     0.000000
    0.125000     0.032130     0.000000
    0.126000     0.032172     0.000000
    0.127000     0.032214     0.000000
    0.128000     0.032256     0.000000
    0.129000     0.032299     0.000000
    0.130000     0.032341     0.000000
    0.131000     0.032384     0.000000
    0.132000     0.032427     0.000000
    0.133000     0.032470     0.000000
    0.134000     0.032514     0.000000
    0.135000     0.032557     0.000000
    0.136000     0.032601     0.000000
    0.137000     0.032645     0.000000
    0.138000     0.032689     0.000000
    0.139000     0.032733     0.000000
    0.140000     0.032777     0.000000
    0.141000     0.032822     0.000000
    0.142000     0.032866     0.000000
    0.143000     0.032911     0.000000
    0.144000     0.032956     0.000000
    0.145000     0.033002     0.000000
    0.146000     0.033047     0.000000
    0.147000     0.033093     0.000000
    0.148000     0.033138     0.000000
    0.149000     0.033184     0.000000
    0.150000     0.033231     0.000000
    0.151000     0.033277     0.000000
    0.152000     0.033324     0.000000
    0.153000     0.033370     0.000000
    0.154000     0.033417     0.000000
    0.155000     0.033464     0.000000
    0.156000     0.033512     0.000000
    0.157000     0.033559     0.000000
    0.158000     0.033607     0.000000
    0.159000     0.033655     0.000000
    0.160000     0.033703     0.000000
    0.161000     0.033751     0.000000
    0.162000     0.033800     0.000000
    0.163000     0.033849     0.000000
    0.164000     0.033897     0.000000
    0.165000     0.033947     0.000000
    0.166000     0.033996     0.000000
    0.167000     0.034046     0.000000
    0.168000     0.034095     0.000000
    0.169000     0.034145     0.000000
    0.170000     0.034196     0.000000
    0.171000     0.034246     0.000000
    0.172000     0.034297     0.000000
    0.173000     0.034348     0.000000
    0.174000     0.034399     0.000000
    0.175000     0.034450     0.000000
    0.176000     0.034501     0.000000
    0.177000     0.034553     0.000000
    0.178000     0.034605     0.000000
    0.179000     0.034657     0.000000
    0.180000     0.034710     0.000000
    0.181000     0.034763     0.000000
    0.182000     0.034816     0.000000
    0.183000     0.034869     0.000000
    0.184000     0.034922     0.000000
    0.185000     0.034976     0.000000
    0.186000     0.035030     0.000000
    0.187000     0.035084     0.000000
    0.188000     0.035138     0.000000
    0.189000     0.035193     0.000000
    0.190000     0.035248     0.000000
    0.191000     0.035303     0.000000
    0.192000     0.035358     0.000000
    0.193000     0.035414     0.000000
    0.194000     0.035470     0.000000
    0.195000     0.035526     0.000000
    0.196000     0.035582     0.000000
    0.197000     0.035639     0.000000
    0.198000     0.035696     0.000000
    0.199000     0.035753     0.000000
    0.200000     0.035810     0.000000
    0.201000     0.035868     0.000000
    0.202000     0.035926     0.000000
    0.203000     0.035984     0.000000
    0.204000     0.036043     0.000000
    0.205000     0.036102     0.000000
    0.206000     0.036161     0.000000
    0.207000     0.036220     0.000000
    0.208000     0.036280     0.000000
    0.209000     0.036340     0.000000
    0.210000     0.036400     0.000000
    0.211000     0.036461     0.000000
    0.212000     0.036522     0.000000
    0.213000     0.036583     0.000000
    0.214000     0.036644     0.000000
    0.215000     0.036706     0.000000
    0.216000     0.036768     0.000000
    0.217000     0.036830     0.000000
    0.218000     0.036893     0.000000
    0.219000     0.036956     0.000000
    0.220000     0.037019     0.000000
    0.221000     0.037083     0.000000
    0.222000     0.037147     0.000000
    0.223000     0.037211     0.000000
    0.224000     0.037276     0.000000
    0.225000     0.037341     0.000000
    0.226000     0.037406     0.000000
    0.227000     0.037472     0.000000
    0.228000     0.037537     0.000000
    0.229000     0.037604     0.000000
    0.230000     0.037670     0.000000
    0.231000     0.037737     0.000000
    0.232000     0.037804     0.000000
    0.233000     0.037872     0.000000
    0.234000     0.037940     0.000000
    0.235000     0.038008     0.000000
    0.236000     0.038077     0.000000
    0.237000     0.038146     0.000000
    0.238000     0.038216     0.000000
    0.239000     0.038285     0.000000
    0.240000     0.038356     0.000000
    0.241000     0.038426     0.000000
    0.242000     0.038497     0.000000
    0.243000     0.038568     0.000000
    0.244000     0.038640     0.000000
    0.245000     0.038712     0.000000
    0.246000     0.038785     0.000000
    0.247000     0.038858     0.000000
    0.248000     0.038931     0.000000
    0.249000     0.039004     0.000000
    0.250000     0.039079     0.000000
    0.251000     0.039153     0.000000
    0.252000     0.039228     0.000000
    0.253000     0.039303     0.000000
    0.254000     0.039379     0.000000
    0.255000     0.039455     0.000000
    0.256000     0.039532     0.000000
    0.257000     0.039609     0.000000
    0.258000     0.039686     0.000000
    0.259000     0.039764     0.000000
    0.260000     0.039842     0.000000
    0.261000     0.039921     0.000000
    0.262000     0.040000     0.000000
    0.263000     0.040080     0.000000
    0.264000     0.040160     0.000000
    0.265000     0.040241     0.000000
    0.266000     0.040322     0.000000
    0.267000     0.040404     0.000000
    0.268000     0.040486     0.000000
    0.269000     0.040568     0.000000
    0.270000     0.040651     0.000000
    0.271000     0.040735     0.000000
    0.272000     0.040819     0.000000
    0.273000     0.040903     0.000000
    0.274000     0.040988     0.000000
    0.275000     0.041074     0.000000
    0.276000     0.041160     0.000000
    0.277000     0.041247     0.000000
    0.278000     0.041334     0.000000
    0.279000     0.041421     0.000000
    0.280000     0.041510     0.000000
    0.281000     0.041598     0.000000
    0.282000     0.041688     0.000000
    0.283000     0.041777     0.000000
    0.284000     0.041868     0.000000
    0.285000     0.041959     0.000000
    0.286000     0.042050     0.000000
    0.287000     0.042142     0.000000
    0.288000     0.042235     0.000000
    0.289000     0.042328     0.000000
    0.290000     0.042422     0.000000
    0.291000     0.042517     0.000000
    0.292000     0.042612     0.000000
    0.293000     0.042708     0.000000
    0.294000     0.042804     0.000000
    0.295000     0.042901     0.000000
    0.296000     0.042998     0.000000
    0.297000     0.043097     0.000000
    0.298000     0.043196     0.000000
    0.299000     0.043295     0.000000
    0.300000     0.043395     0.000000
    0.301000     0.043496     0.000000
    0.302000     0.043598     0.000000
    0.303000     0.043700     0.000000
    0.304000     0.043803     0.000000
    0.305000     0.043907     0.000000
    0.306000     0.044011     0.000000
    0.307000     0.044116     0.000000
    0.308000     0.044222     0.000000
    0.309000     0.044328     0.000000
    0.310000     0.044435     0.000001
    0.311000     0.044543     0.000001
    0.312000     0.044652     0.000001
    0.313000     0.044762     0.000001
    0.314000     0.044872     0.000001
    0.315000     0.044983     0.000001
    0.316000     0.045095     0.000001
    0.317000     0.045207     0.000001
    0.318000     0.045321     0.000001
    0.319000     0.045435     0.000001
    0.320000     0.045550     0.000001
    0.321000     0.045666     0.000001
    0.322000     0.045783     0.000001
    0.323000     0.045901     0.000002
    0.324000     0.046019     0.000002
    0.325000     0.046139     0.000002
    0.326000     0.046259     0.000002
    0.327000     0.046380     0.000002
    0.328000     0.046502     0.000002
    0.329000     0.046625     0.000003
    0.330000     0.046749     0.000003
    0.331000     0.046874     0.000003
    0.332000     0.047000     0.000003
    0.333000     0.047127     0.000003
    0.334000     0.047254     0.000004
    0.335000     0.047383     0.000004
    0.336000     0.047513     0.000004
    0.337000     0.047644     0.000005
    0.338000     0.047776     0.000005
    0.339000     0.047908     0.000006
    0.340000     0.048042     0.000006
    0.341000     0.048177     0.000007
    0.342000     0.048313     0.000007
    0.343000     0.048451     0.000008
    0.344000     0.048589     0.000008
    0.345000     0.048728     0.000009
    0.346000     0.048869     0.000010
    0.347000     0.049010     0.000010
    0.348000     0.049153     0.000011
    0.349000     0.049297     0.000012
    0.350000     0.049443     0.000013
    0.351000     0.049589     0.000014
    0.352000     0.049737     0.000015
    0.353000     0.049886     0.000016
    0.354000     0.050036     0.000018
    0.355000     0.050187     0.000019
    0.356000     0.050340     0.000020
    0.357000     0.050494     0.000022
    0.358000     0.050650     0.000024
    0.359000     0.050807     0.000026
    0.360000     0.050965     0.000027
    0.361000     0.051124     0.000030
    0.362000     0.051285     0.000032
    0.363000     0.051448     0.000034
    0.364000     0.051612     0.000037
    0.365000     0.051777     0.000039
    0.366000     0.051944     0.000042
    0.367000     0.052112     0.000045
    0.368000     0.052282     0.000049
    0.369000     0.052454     0.000052
    0.370000     0.052627     0.000056
    0.371000     0.052801     0.000060
    0.372000     0.052977     0.000065
    0.373000     0.053155     0.000069
    0.374000     0.053335     0.000074
    0.375000     0.053516     0.000080
    0.376000     0.053699     0.000085
    0.377000     0.053884     0.000091
    0.378000     0.054071     0.000098
    0.379000     0.054259     0.000105
    0.380000     0.054449     0.000112
    0.381000     0.054641     0.000120
    0.382000     0.054835     0.000128
    0.383000     0.055031     0.000137
    0.384000     0.055229     0.000147
    0.385000     0.055429     0.000157
    0.386000     0.055630     0.000168
    0.387000     0.055834     0.000179
    0.388000     0.056040     0.000191
    0.389000     0.056248     0.000204
    0.390000     0.056458     0.000218
    0.391000     0.056670     0.000232
    0.392000     0.056885     0.000248
    0.393000     0.057102     0.000264
    0.394000     0.057321     0.000282
    0.395000     0.057542     0.000300
    0.396000     0.057766     0.000320
    0.397000     0.057992     0.000341
    0.398000     0.058220     0.000363
    0.399000     0.058451     0.000386
    0.400000     0.058684     0.000411
    0.401000     0.058920     0.000437
    0.402000     0.059159     0.000465
    0.403000     0.059400     0.000494
    0.404000     0.059644     0.000526
    0.405000     0.059890     0.000558
    0.406000     0.060140     0.000593
    0.407000     0.060392     0.000630
    0.408000     0.060647     0.000669
    0.409000     0.060904     0.000710
    0.410000     0.061165     0.000753
    0.411000     0.061429     0.000799
    0.412000     0.061696     0.000847
    0.413000     0.061966     0.000898
    0.414000     0.062238     0.000952
    0.415000     0.062515     0.001008
    0.416000     0.062794     0.001068
    0.417000     0.063077     0.001131
    0.418000     0.063363     0.001197
    0.419000     0.063652     0.001266
    0.420000     0.063945     0.001339
    0.421000     0.064241     0.001416
    0.422000     0.064541     0.001497
    0.423000     0.064845     0.001582
    0.424000     0.065152     0.001672
    0.425000     0.065463     0.001766
    0.426000     0.065778     0.001864
    0.427000     0.066097     0.001967
    0.428000     0.066420     0.002076
    0.429000     0.066746     0.002189
    0.430000     0.067077     0.002309
    0.431000     0.067412     0.002433
    0.432000     0.067751     0.002564
    0.433000     0.068095     0.002701
    0.434000     0.068443     0.002844
    0.435000     0.068795     0.002994
    0.436000     0.069151     0.003151
    0.437000     0.069513     0.003315
    0.438000     0.069878     0.003486
    0.439000     0.070249     0.003665
    0.440000     0.070624     0.003852
    0.441000     0.071005     0.004047
    0.442000     0.071390     0.004250
    0.443000     0.071780     0.004462
    0.444000     0.072175     0.004683
    0.445000     0.072576     0.004914
    0.446000     0.072982     0.005154
    0.447000     0.073393     0.005404
    0.448000     0.073809     0.005664
    0.449000     0.074231     0.005934
    0.450000     0.074659     0.006216
    0.451000     0.075092     0.006508
    0.452000     0.075532     0.006812
    0.453000     0.075976     0.007128
    0.454000     0.076427     0.007456
    0.455000     0.076884     0.007796
    0.456000     0.077347     0.008149
    0.457000     0.077817     0.008514
    0.458000     0.078292     0.008894
    0.459000     0.078774     0.009286
    0.460000     0.079263     0.009693
    0.461000     0.079758     0.010114
    0.462000     0.080259     0.010550
    0.463000     0.080768     0.011001
    0.464000     0.081283     0.011467
    0.465000     0.081805     0.011948
    0.466000     0.082335     0.012445
    0.467000     0.082871     0.012959
    0.468000     0.083415     0.013489
    0.469000     0.083966     0.014036
    0.470000     0.084524     0.014599
    0.471000     0.085090     0.015181
    0.472000     0.085664     0.015779
    0.473000     0.086245     0.016396
    0.474000     0.086834     0.017031
    0.475000     0.087431     0.017684
    0.476000     0.088036     0.018356
    0.477000     0.088649     0.019046
    0.478000     0.089270     0.019756
    0.479000     0.089899     0.020485
    0.480000     0.090537     0.021234
    0.481000     0.091183     0.022002
    0.482000     0.091838     0.022791
    0.483000     0.092502     0.023599
    0.484000     0.093174     0.024428
    0.485000     0.093854     0.025277
    0.486000     0.094544     0.026146
    0.487000     0.095243     0.027037
    0.488000     0.095951     0.027948
    0.489000     0.096668     0.028880
    0.490000     0.097394     0.029833
    0.491000     0.098129     0.030807
    0.492000     0.098874     0.031802
    0.493000     0.099628     0.032818
    0.494000     0.100392     0.033855
    0.495000     0.101166     0.034914
    0.496000     0.101949     0.035993
    0.497000     0.102742     0.037094
    0.498000     0.103544     0.038216
    0.499000     0.104357     0.039359
    0.500000     0.105179     0.040523
    0.501000     0.106012     0.041708
    0.502000     0.106855     0.042914
    0.503000     0.107707     0.044140
    0.504000     0.108570     0.045387
    0.505000     0.109443     0.046655
    0.506000     0.110327     0.047943
    0.507000     0.111221     0.049251
    0.508000     0.112125     0.050580
    0.509000     0.113040     0.051928
    0.510000     0.113965     0.053295
    0.511000     0.114901     0.054682
    0.512000     0.115847     0.056089
    0.513000     0.116804     0.057514
    0.514000     0.117771     0.058958
    0.515000     0.118750     0.060421
    0.516000     0.119738     0.061901
    0.517000     0.120738     0.063400
    0.518000     0.121748     0.064916
    0.519000     0.122769     0.066450
    0.520000     0.123801     0.068001
    0.521000     0.124843     0.069568
    0.522000     0.125897     0.071153
    0.523000     0.126961     0.072753
    0.524000     0.128036     0.074369
    0.525000     0.129121     0.076000
    0.526000     0.130217     0.077647
    0.527000     0.131325     0.079309
    0.528000     0.132442     0.080985
    0.529000     0.133571     0.082675
    0.530000     0.134710     0.084379
    0.531000     0.135860     0.086096
    0.532000     0.137021     0.087827
    0.533000     0.138192     0.089570
    0.534000     0.139374     0.091326
    0.535000     0.140567     0.093093
    0.536000     0.141770     0.094873
    0.537000     0.142983     0.096663
    0.538000     0.144207     0.098465
    0.539000     0.145442     0.100277
    0.540000     0.146687     0.102100
    0.541000     0.147942     0.103933
    0.542000     0.149207     0.105775
    0.543000     0.150483     0.107626
    0.544000     0.151769     0.109487
    0.545000     0.153064     0.111356
    0.546000     0.154370     0.113233
    0.547000     0.155686     0.115119
    0.548000     0.157012     0.117012
    0.549000     0.158348     0.118912
    0.550000     0.159693     0.120819
    0.551000     0.161048     0.122733
    0.552000     0.162413     0.124654
    0.553000     0.163787     0.126580
    0.554000     0.165171     0.128513
    0.555000     0.166564     0.130451
    0.556000     0.167966     0.132395
    0.557000     0.169378     0.134343
    0.558000     0.170798     0.136296
    0.559000     0.172228     0.138254
    0.560000     0.173667     0.140216
    0.561000     0.175114     0.142182
    0.562000     0.176570     0.144153
    0.563000     0.178035     0.146126
    0.564000     0.179508     0.148103
    0.565000     0.180990     0.150083
    0.566000     0.182480     0.152067
    0.567000     0.183979     0.154053
    0.568000     0.185485     0.156041
    0.569000     0.187000     0.158032
    0.570000     0.188522     0.160025
    0.571000     0.190053     0.162020
    0.572000     0.191591     0.164017
    0.573000     0.193136     0.166016
    0.574000     0.194690     0.168017
    0.575000     0.196250     0.170019
    0.576000     0.197818     0.172022
    0.577000     0.199394     0.174026
    0.578000     0.200976     0.176031
    0.579000     0.202565     0.178037
    0.580000     0.204161     0.180044
    0.581000     0.205764     0.182052
    0.582000     0.207374     0.184060
    0.583000     0.208990     0.186069
    0.584000     0.210613     0.188078
    0.585000     0.212242     0.190087
    0.586000     0.213877     0.192096
    0.587000     0.215519     0.194106
    0.588000     0.217166     0.196116
    0.589000     0.218820     0.198125
    0.590000     0.220479     0.200135
    0.591000     0.222144     0.202144
    0.592000     0.223815     0.204153
    0.593000     0.225491     0.206161
    0.594000     0.227173     0.208170
    0.595000     0.228860     0.210178
    0.596000     0.230552     0.212185
    0.597000     0.232249     0.214192
    0.598000     0.233952     0.216198
    0.599000     0.235659     0.218204
    0.600000     0.237372     0.220210
    0.601000     0.239089     0.222214
    0.602000     0.240810     0.224218
    0.603000     0.242536     0.226221
    0.604000     0.244267     0.228224
    0.605000     0.246002     0.230225
    0.606000     0.247742     0.232226
    0.607000     0.249485     0.234227
    0.608000     0.251233     0.236226
    0.609000     0.252985     0.238225
    0.610000     0.254741     0.240222
    0.611000     0.256500     0.242219
    0.612000     0.258264     0.244215
    0.613000     0.260031     0.246211
    0.614000     0.261802     0.248205
    0.615000     0.263576     0.250199
    0.616000     0.265354     0.252191
    0.617000     0.267135     0.254183
    0.618000     0.268920     0.256174
    0.619000     0.270708     0.258164
    0.620000     0.272499     0.260153
    0.621000     0.274293     0.262142
    0.622000     0.276090     0.264129
    0.623000     0.277890     0.266116
    0.624000     0.279693     0.268102
    0.625000     0.281499     0.270087
    0.626000     0.283308     0.272071
    0.627000     0.285119     0.274055
    0.628000     0.286933     0.276037
    0.629000     0.288750     0.278019
    0.630000     0.290569     0.280000
    0.631000     0.292391     0.281980
    0.632000     0.294215     0.283959
    0.633000     0.296041     0.285938
    0.634000     0.297870     0.287916
    0.635000     0.299701     0.289893
    0.636000     0.301535     0.291869
    0.637000     0.303370     0.293845
    0.638000     0.305208     0.295820
    0.639000     0.307047     0.297794
    0.640000     0.308889     0.299768
    0.641000     0.310732     0.301741
    0.642000     0.312578     0.303713
    0.643000     0.314425     0.305684
    0.644000     0.316274     0.307655
    0.645000     0.318125     0.309625
    0.646000     0.319978     0.311595
    0.647000     0.321832     0.313564
    0.648000     0.323688     0.315532
    0.649000     0.325546     0.317500
    0.650000     0.327405     0.319467
    0.651000     0.329266     0.321434
    0.652000     0.331128     0.323400
    0.653000     0.332992     0.325366
    0.654000     0.334857     0.327331
    0.655000     0.336724     0.329295
    0.656000     0.338591     0.331259
    0.657000     0.340461     0.333222
    0.658000     0.342331     0.335185
    0.659000     0.344203     0.337148
    0.660000     0.346076     0.339110
    0.661000     0.347951     0.341071
    0.662000     0.349826     0.343032
    0.663000     0.351703     0.344993
    0.664000     0.353581     0.346953
    0.665000     0.355460     0.348913
    0.666000     0.357340     0.350872
    0.667000     0.359221     0.352831
    0.668000     0.361103     0.354790
    0.669000     0.362986     0.356748
    0.670000     0.364870     0.358706
    0.671000     0.366755     0.360663
    0.672000     0.368641     0.362620
    0.673000     0.370528     0.364577
    0.674000     0.372415     0.366534
    0.675000     0.374304     0.368490
    0.676000     0.376194     0.370445
    0.677000     0.378084     0.372401
    0.678000     0.379975     0.374356
    0.679000     0.381867     0.376310
    0.680000     0.383760     0.378265
    0.681000     0.385653     0.380219
    0.682000     0.387548     0.382173
    0.683000     0.389443     0.384126
    0.684000     0.391338     0.386080
    0.685000     0.393235     0.388033
    0.686000     0.395132     0.389985
    0.687000     0.397029     0.391938
    0.688000     0.398928     0.393890
    0.689000     0.400827     0.395842
    0.690000     0.402726     0.397794
    0.691000     0.404627     0.399745
    0.692000     0.406528     0.401697
    0.693000     0.408429     0.403648
    0.694000     0.410331     0.405598
    0.695000     0.412234     0.407549
    0.696000     0.414137     0.409500
    0.697000     0.416040     0.411450
    0.698000     0.417945     0.413400
    0.699000     0.419849     0.415350
    0.700000     0.421755     0.417299
    0.701000     0.423660     0.419249
    0.702000     0.425567     0.421198
    0.703000     0.427473     0.423147
    0.704000     0.429380     0.425096
    0.705000     0.431288     0.427044
    0.706000     0.433196     0.428993
    0.707000     0.435104     0.430941
    0.708000     0.437013     0.432889
    0.709000     0.438923     0.434838
    0.710000     0.440832     0.436785
    0.711000     0.442742     0.438733
    0.712000     0.444653     0.440681
    0.713000     0.446564     0.442628
    0.714000     0.448475     0.444576
    0.715000     0.450387     0.446523
    0.716000     0.452299     0.448470
    0.717000     0.454211     0.450417
    0.718000     0.456124     0.452363
    0.719000     0.458037     0.454310
    0.720000     0.459951     0.456256
    0.721000     0.461864     0.458203
    0.722000     0.463778     0.460149
    0.723000     0.465693     0.462095
    0.724000     0.467608     0.464041
    0.725000     0.469523     0.465987
    0.726000     0.471438     0.467933
    0.727000     0.473354     0.469879
    0.728000     0.475269     0.471824
    0.729000     0.477186     0.473770
    0.730000     0.479102     0.475715
    0.731000     0.481019     0.477660
    0.732000     0.482936     0.479606
    0.733000     0.484853     0.481551
    0.734000     0.486771     0.483496
    0.735000     0.488689     0.485440
    0.736000     0.490607     0.487385
    0.737000     0.492525     0.489330
    0.738000     0.494444     0.491275
    0.739000     0.496362     0.493219
    0.740000     0.498281     0.495164
    0.741000     0.500201     0.497108
    0.742000     0.502120     0.499052
    0.743000     0.504040     0.500996
    0.744000     0.505960     0.502940
    0.745000     0.507880     0.504884
    0.746000     0.509800     0.506828
    0.747000     0.511721     0.508772
    0.748000     0.513642     0.510716
    0.749000     0.515563     0.512660
    0.750000     0.517484     0.514603
    0.751000     0.519405     0.516547
    0.752000     0.521327     0.518491
    0.753000     0.523249     0.520434
    0.754000     0.525171     0.522377
    0.755000     0.527093     0.524321
    0.756000     0.529015     0.526264
    0.757000     0.530938     0.528207
    0.758000     0.532860     0.530150
    0.759000     0.534783     0.532093
    0.760000     0.536706     0.534036
    0.761000     0.538629     0.535979
    0.762000     0.540553     0.537922
    0.763000     0.542476     0.539865
    0.764000     0.544400     0.541808
    0.765000     0.546324     0.543751
    0.766000     0.548248     0.545693
    0.767000     0.550172     0.547636
    0.768000     0.552096     0.549578
    0.769000     0.554021     0.551521
    0.770000     0.555945     0.553463
    0.771000     0.557870     0.555406
    0.772000     0.559795     0.557348
    0.773000     0.561720     0.559290
    0.774000     0.563645     0.561233
    0.775000     0.565570     0.563175
    0.776000     0.567496     0.565117
    0.777000     0.569421     0.567059
    0.778000     0.571347     0.569001
    0.779000     0.573273     0.570943
    0.780000     0.575199     0.572885
    0.781000     0.577125     0.574827
    0.782000     0.579051     0.576769
    0.783000     0.580977     0.578711
    0.784000     0.582903     0.580653
    0.785000     0.584830     0.582594
    0.786000     0.586757     0.584536
    0.787000     0.588683     0.586478
    0.788000     0.590610     0.588420
    0.789000     0.592537     0.590361
    0.790000     0.594464     0.592303
    0.791000     0.596392     0.594244
    0.792000     0.598319     0.596186
    0.793000     0.600246     0.598127
    0.794000     0.602174     0.600069
    0.795000     0.604102     0.602010
    0.796000     0.606029     0.603951
    0.797000     0.607957     0.605893
    0.798000     0.609885     0.607834
    0.799000     0.611813     0.609775
    0.800000     0.613741     0.611716
    0.801000     0.615669     0.613658
    0.802000     0.617598     0.615599
    0.803000     0.619526     0.617540
    0.804000     0.621455     0.619481
    0.805000     0.623383     0.621422
    0.806000     0.625312     0.623363
    0.807000     0.627241     0.625304
    0.808000     0.629169     0.627245
    0.809000     0.631098     0.629186
    0.810000     0.633027     0.631127
    0.811000     0.634956     0.633068
    0.812000     0.636886     0.635009
    0.813000     0.638815     0.636949
    0.814000     0.640744     0.638890
    0.815000     0.642674     0.640831
    0.816000     0.644603     0.642772
    0.817000     0.646533     0.644712
    0.818000     0.648462     0.646653
    0.819000     0.650392     0.648594
    0.820000     0.652322     0.650534
    0.821000     0.654252     0.652475
    0.822000     0.656182     0.654416
    0.823000     0.658112     0.656356
    0.824000     0.660042     0.658297
    0.825000     0.661972     0.660237
    0.826000     0.663902     0.662178
    0.827000     0.665833     0.664118
    0.828000     0.667763     0.666059
    0.829000     0.669693     0.667999
    0.830000     0.671624     0.669939
    0.831000     0.673554     0.671880
    0.832000     0.675485     0.673820
    0.833000     0.677416     0.675760
    0.834000     0.679346     0.677701
    0.835000     0.681277     0.679641
    0.836000     0.683208     0.681581
    0.837000     0.685139     0.683522
    0.838000     0.687070     0.685462
    0.839000     0.689001     0.687402
    0.840000     0.690932     0.689342
    0.841000     0.692863     0.691282
    0.842000     0.694795     0.693222
    0.843000     0.696726     0.695163
    0.844000     0.698657     0.697103
    0.845000     0.700589     0.699043
    0.846000     0.702520     0.700983
    0.847000     0.704452     0.702923
    0.848000     0.706383     0.704863
    0.849000     0.708315     0.706803
    0.850000     0.710246     0.708743
    0.851000     0.712178     0.710683
    0.852000     0.714110     0.712623
    0.853000     0.716042     0.714563
    0.854000     0.717974     0.716503
    0.855000     0.719905     0.718443
    0.856000     0.721837     0.720383
    0.857000     0.723769     0.722322
    0.858000     0.725702     0.724262
    0.859000     0.727634     0.726202
    0.860000     0.729566     0.728142
    0.861000     0.731498     0.730082
    0.862000     0.733430     0.732022
    0.863000     0.735363     0.733961
    0.864000     0.737295     0.735901
    0.865000     0.739227     0.737841
    0.866000     0.741160     0.739781
    0.867000     0.743092     0.741720
    0.868000     0.745025     0.743660
    0.869000     0.746957     0.745600
    0.870000     0.748890     0.747539
    0.871000     0.750822     0.749479
    0.872000     0.752755     0.751419
    0.873000     0.754688     0.753358
    0.874000     0.756621     0.755298
    0.875000     0.758553     0.757238
    0.876000     0.760486     0.759177
    0.877000     0.762419     0.761117
    0.878000     0.764352     0.763056
    0.879000     0.766285     0.764996
    0.880000     0.768218     0.766936
    0.881000     0.770151     0.768875
    0.882000     0.772084     0.770815
    0.883000     0.774017     0.772754
    0.884000     0.775950     0.774694
    0.885000     0.777883     0.776633
    0.886000     0.779817     0.778573
    0.887000     0.781750     0.780512
    0.888000     0.783683     0.782451
    0.889000     0.785617     0.784391
    0.890000     0.787550     0.786330
    0.891000     0.789483     0.788270
    0.892000     0.791417     0.790209
    0.893000     0.793350     0.792149
    0.894000     0.795284     0.794088
    0.895000     0.797217     0.796027
    0.896000     0.799151     0.797967
    0.897000     0.801084     0.799906
    0.898000     0.803018     0.801845
    0.899000     0.804951     0.803785
    0.900000     0.806885     0.805724
    0.901000     0.808819     0.807663
    0.902000     0.810753     0.809603
    0.903000     0.812686     0.811542
    0.904000     0.814620     0.813481
    0.905000     0.816554     0.815420
    0.906000     0.818488     0.817360
    0.907000     0.820422     0.819299
    0.908000     0.822356     0.821238
    0.909000     0.824290     0.823177
    0.910000     0.826223     0.825117
    0.911000     0.828157     0.827056
    0.912000     0.830091     0.828995
    0.913000     0.832026     0.830934
    0.914000     0.833960     0.832873
    0.915000     0.835894     0.834813
    0.916000     0.837828     0.836752
    0.917000     0.839762     0.838691
    0.918000     0.841696     0.840630
    0.919000     0.843630     0.842569
    0.920000     0.845565     0.844508
    0.921000     0.847499     0.846447
    0.922000     0.849433     0.848387
    0.923000     0.851367     0.850326
    0.924000     0.853302     0.852265
    0.925000     0.855236     0.854204
    0.926000     0.857170     0.856143
    0.927000     0.859105     0.858082
    0.928000     0.861039     0.860021
    0.929000     0.862974     0.861960
    0.930000     0.864908     0.863899
    0.931000     0.866842     0.865838
    0.932000     0.868777     0.867778
    0.933000     0.870711     0.869717
    0.934000     0.872646     0.871656
    0.935000     0.874580     0.873595
    0.936000     0.876515     0.875534
    0.937000     0.878450     0.877473
    0.938000     0.880384     0.879412
    0.939000     0.882319     0.881351
    0.940000     0.884253     0.883290
    0.941000     0.886188     0.885229
    0.942000     0.888123     0.887168
    0.943000     0.890057     0.889107
    0.944000     0.891992     0.891046
    0.945000     0.893926     0.892986
    0.946000     0.895861     0.894925
    0.947000     0.897796     0.896864
    0.948000     0.899730     0.898803
    0.949000     0.901665     0.900742
    0.950000     0.903600     0.902681
    0.951000     0.905534     0.904620
    0.952000     0.907469     0.906560
    0.953000     0.909404     0.908499
    0.954000     0.911338     0.910438
    0.955000     0.913273     0.912377
    0.956000     0.915207     0.914317
    0.957000     0.917142     0.916256
    0.958000     0.919076     0.918195
    0.959000     0.921011     0.920135
    0.960000     0.922945     0.922074
    0.961000     0.924880     0.924014
    0.962000     0.926814     0.925954
    0.963000     0.928748     0.927893
    0.964000     0.930683     0.929833
    0.965000     0.932617     0.931773
    0.966000     0.934551     0.933713
    0.967000     0.936485     0.935653
    0.968000     0.938418     0.937594
    0.969000     0.940352     0.939534
    0.970000     0.942286     0.941475
    0.971000     0.944219     0.943415
    0.972000     0.946152     0.945356
    0.973000     0.948085     0.947298
    0.974000     0.950018     0.949239
    0.975000     0.951950     0.951181
    0.976000     0.953882     0.953123
    0.977000     0.955814     0.955065
    0.978000     0.957746     0.957008
    0.979000     0.959677     0.958951
    0.980000     0.961607     0.960895
    0.981000     0.963538     0.962839
    0.982000     0.965467     0.964784
    0.983000     0.967396     0.966729
    0.984000     0.969325     0.968675
    0.985000     0.971253     0.970622
    0.986000     0.973180     0.972570
    0.987000     0.975106     0.974518
    0.988000     0.977031     0.976468
    0.989000     0.978954     0.978419
    0.990000     0.980877     0.980371
    0.991000     0.982799     0.982324
    0.992000     0.984718     0.984279
    0.993000     0.986637     0.986236
    0.994000     0.988553     0.988195
    0.995000     0.990467     0.990155
    0.996000     0.992379     0.992119
    0.997000     0.994289     0.994084
    0.998000     0.996196     0.996053
    0.999000     0.998100     0.998025
    1.000000     1.000000     1.000000


==> 5.RESULTS/data/LCtrl/1e-3.txt <==
           x           cp           cn
    0.000000     1.863434     0.000000
    0.001000     0.519278     0.000000
    0.002000     0.227839     0.000000
    0.003000     0.116840     0.000000
    0.004000     0.065094     0.000000
    0.005000     0.038429     0.000000
    0.006000     0.023911     0.000000
    0.007000     0.015754     0.000000
    0.008000     0.011083     0.000000
    0.009000     0.008380     0.000000
    0.010000     0.006806     0.000000
    0.011000     0.005888     0.000000
    0.012000     0.005353     0.000000
    0.013000     0.005044     0.000000
    0.014000     0.004868     0.000000
    0.015000     0.004772     0.000000
    0.016000     0.004723     0.000000
    0.017000     0.004702     0.000000
    0.018000     0.004699     0.000000
    0.019000     0.004705     0.000000
    0.020000     0.004718     0.000000
    0.021000     0.004735     0.000000
    0.022000     0.004755     0.000000
    0.023000     0.004776     0.000000
    0.024000     0.004798     0.000000
    0.025000     0.004821     0.000000
    0.026000     0.004845     0.000000
    0.027000     0.004869     0.000000
    0.028000     0.004894     0.000000
    0.029000     0.004919     0.000000
    0.030000     0.004944     0.000000
    0.031000     0.004970     0.000000
    0.032000     0.004997     0.000000
    0.033000     0.005024     0.000000
    0.034000     0.005051     0.000000
    0.035000     0.005079     0.000000
    0.036000     0.005107     0.000000
    0.037000     0.005136     0.000000
    0.038000     0.005165     0.000000
    0.039000     0.005194     0.000000
    0.040000     0.005225     0.000000
    0.041000     0.005255     0.000000
    0.042000     0.005286     0.000000
    0.043000     0.005318     0.000000
    0.044000     0.005351     0.000000
    0.045000     0.005383     0.000000
    0.046000     0.005417     0.000000
    0.047000     0.005451     0.000000
    0.048000     0.005486     0.000000
    0.049000     0.005521     0.000000
    0.050000     0.005557     0.000000
    0.051000     0.005594     0.000000
    0.052000     0.005631     0.000000
    0.053000     0.005670     0.000000
    0.054000     0.005709     0.000000
    0.055000     0.005748     0.000000
    0.056000     0.005789     0.000000
    0.057000     0.005831     0.000000
    0.058000     0.005873     0.000000
    0.059000     0.005916     0.000000
    0.060000     0.005960     0.000000
    0.061000     0.006005     0.000000
    0.062000     0.006051     0.000000
    0.063000     0.006099     0.000000
    0.064000     0.006147     0.000000
    0.065000     0.006196     0.000000
    0.066000     0.006247     0.000000
    0.067000     0.006299     0.000000
    0.068000     0.006352     0.000000
    0.069000     0.006406     0.000000
    0.070000     0.006462     0.000000
    0.071000     0.006519     0.000000
    0.072000     0.006577     0.000000
    0.073000     0.006637     0.000000
    0.074000     0.006699     0.000000
    0.075000     0.006762     0.000000
    0.076000     0.006828     0.000000
    0.077000     0.006895     0.000000
    0.078000     0.006963     0.000000
    0.079000     0.007034     0.000000
    0.080000     0.007107     0.000000
    0.081000     0.007182     0.000001
    0.082000     0.007260     0.000001
    0.083000     0.007340     0.000001
    0.084000     0.007422     0.000001
    0.085000     0.007507     0.000002
    0.086000     0.007595     0.000003
    0.087000     0.007686     0.000004
    0.088000     0.007780     0.000005
    0.089000     0.007878     0.000006
    0.090000     0.007978     0.000008
    0.091000     0.008083     0.000011
    0.092000     0.008191     0.000014
    0.093000     0.008304     0.000019
    0.094000     0.008421     0.000024
    0.095000     0.008543     0.000032
    0.096000     0.008669     0.000041
    0.097000     0.008801     0.000052
    0.098000     0.008938     0.000066
    0.099000     0.009082     0.000084
    0.100000     0.009231     0.000107
    0.101000     0.009388     0.000134
    0.102000     0.009552     0.000168
    0.103000     0.009723     0.000210
    0.104000     0.009902     0.000260
    0.105000     0.010091     0.000321
    0.106000     0.010288     0.000394
    0.107000     0.010495     0.000482
    0.108000     0.010713     0.000586
    0.109000     0.010943     0.000710
    0.110000     0.011184     0.000854
    0.111000     0.011437     0.001023
    0.112000     0.011704     0.001218
    0.113000     0.011986     0.001444
    0.114000     0.012282     0.001702
    0.115000     0.012594     0.001995
    0.116000     0.012923     0.002327
    0.117000     0.013270     0.002699
    0.118000     0.013635     0.003114
    0.119000     0.014019     0.003574
    0.120000     0.014423     0.004081
    0.121000     0.014848     0.004635
    0.122000     0.015294     0.005238
    0.123000     0.015763     0.005889
    0.124000     0.016254     0.006589
    0.125000     0.016769     0.007336
    0.126000     0.017307     0.008130
    0.127000     0.017870     0.008967
    0.128000     0.018457     0.009848
    0.129000     0.019069     0.010768
    0.130000     0.019706     0.011725
    0.131000     0.020367     0.012716
    0.132000     0.021053     0.013739
    0.133000     0.021763     0.014789
    0.134000     0.022497     0.015864
    0.135000     0.023255     0.016961
    0.136000     0.024035     0.018077
    0.137000     0.024838     0.019208
    0.138000     0.025663     0.020353
    0.139000     0.026509     0.021510
    0.140000     0.027374     0.022675
    0.141000     0.028259     0.023847
    0.142000     0.029163     0.025024
    0.143000     0.030083     0.026205
    0.144000     0.031020     0.027388
    0.145000     0.031973     0.028573
    0.146000     0.032940     0.029758
    0.147000     0.033921     0.030944
    0.148000     0.034915     0.032128
    0.149000     0.035920     0.033312
    0.150000     0.036936     0.034494
    0.151000     0.037963     0.035674
    0.152000     0.038999     0.036853
    0.153000     0.040043     0.038029
    0.154000     0.041095     0.039204
    0.155000     0.042155     0.040376
    0.156000     0.043221     0.041547
    0.157000     0.044294     0.042716
    0.158000     0.045372     0.043883
    0.159000     0.046455     0.045048
    0.160000     0.047543     0.046212
    0.161000     0.048635     0.047374
    0.162000     0.049730     0.048535
    0.163000     0.050830     0.049694
    0.164000     0.051932     0.050852
    0.165000     0.053037     0.052009
    0.166000     0.054145     0.053166
    0.167000     0.055256     0.054321
    0.168000     0.056368     0.055475
    0.169000     0.057483     0.056628
    0.170000     0.058599     0.057781
    0.171000     0.059718     0.058933
    0.172000     0.060837     0.060085
    0.173000     0.061958     0.061236
    0.174000     0.063081     0.062386
    0.175000     0.064204     0.063536
    0.176000     0.065329     0.064686
    0.177000     0.066455     0.065835
    0.178000     0.067582     0.066984
    0.179000     0.068709     0.068132
    0.180000     0.069838     0.069280
    0.181000     0.070967     0.070428
    0.182000     0.072096     0.071576
    0.183000     0.073227     0.072723
    0.184000     0.074358     0.073870
    0.185000     0.075489     0.075017
    0.186000     0.076622     0.076164
    0.187000     0.077754     0.077310
    0.188000     0.078887     0.078456
    0.189000     0.080021     0.079602
    0.190000     0.081155     0.080748
    0.191000     0.082289     0.081894
    0.192000     0.083424     0.083040
    0.193000     0.084559     0.084185
    0.194000     0.085694     0.085331
    0.195000     0.086829     0.086476
    0.196000     0.087965     0.087621
    0.197000     0.089101     0.088766
    0.198000     0.090238     0.089911
    0.199000     0.091374     0.091056
    0.200000     0.092511     0.092201
    0.201000     0.093648     0.093346
    0.202000     0.094785     0.094490
    0.203000     0.095923     0.095635
    0.204000     0.097061     0.096779
    0.205000     0.098198     0.097924
    0.206000     0.099336     0.099068
    0.207000     0.100474     0.100212
    0.208000     0.101613     0.101357
    0.209000     0.102751     0.102501
    0.210000     0.103890     0.103645
    0.211000     0.105028     0.104789
    0.212000     0.106167     0.105933
    0.213000     0.107306     0.107077
    0.214000     0.108445     0.108221
    0.215000     0.109584     0.109364
    0.216000     0.110723     0.110508
    0.217000     0.111862     0.111652
    0.218000     0.113002     0.112795
    0.219000     0.114141     0.113939
    0.220000     0.115281     0.115083
    0.221000     0.116420     0.116226
    0.222000     0.117560     0.117370
    0.223000     0.118700     0.118513
    0.224000     0.119840     0.119657
    0.225000     0.120980     0.120800
    0.226000     0.122120     0.121943
    0.227000     0.123260     0.123087
    0.228000     0.124400     0.124230
    0.229000     0.125540     0.125373
    0.230000     0.126680     0.126516
    0.231000     0.127820     0.127659
    0.232000     0.128960     0.128802
    0.233000     0.130101     0.129946
    0.234000     0.131241     0.131089
    0.235000     0.132381     0.132232
    0.236000     0.133522     0.133375
    0.237000     0.134662     0.134518
    0.238000     0.135803     0.135661
    0.239000     0.136943     0.136803
    0.240000     0.138084     0.137946
    0.241000     0.139225     0.139089
    0.242000     0.140365     0.140232
    0.243000     0.141506     0.141375
    0.244000     0.142646     0.142518
    0.245000     0.143787     0.143660
    0.246000     0.144928     0.144803
    0.247000     0.146069     0.145946
    0.248000     0.147209     0.147088
    0.249000     0.148350     0.148231
    0.250000     0.149491     0.149374
    0.251000     0.150632     0.150516
    0.252000     0.151773     0.151659
    0.253000     0.152913     0.152801
    0.254000     0.154054     0.153944
    0.255000     0.155195     0.155086
    0.256000     0.156336     0.156229
    0.257000     0.157477     0.157371
    0.258000     0.158618     0.158514
    0.259000     0.159759     0.159656
    0.260000     0.160900     0.160799
    0.261000     0.162041     0.161941
    0.262000     0.163182     0.163083
    0.263000     0.164322     0.164226
    0.264000     0.165463     0.165368
    0.265000     0.166604     0.166510
    0.266000     0.167745     0.167652
    0.267000     0.168886     0.168795
    0.268000     0.170027     0.169937
    0.269000     0.171168     0.171079
    0.270000     0.172309     0.172221
    0.271000     0.173450     0.173363
    0.272000     0.174591     0.174505
    0.273000     0.175732     0.175647
    0.274000     0.176873     0.176789
    0.275000     0.178014     0.177931
    0.276000     0.179155     0.179074
    0.277000     0.180296     0.180216
    0.278000     0.181437     0.181358
    0.279000     0.182578     0.182499
    0.280000     0.183719     0.183641
    0.281000     0.184860     0.184783
    0.282000     0.186001     0.185925
    0.283000     0.187142     0.187067
    0.284000     0.188283     0.188209
    0.285000     0.189424     0.189351
    0.286000     0.190565     0.190493
    0.287000     0.191706     0.191634
    0.288000     0.192846     0.192776
    0.289000     0.193987     0.193918
    0.290000     0.195128     0.195060
    0.291000     0.196269     0.196201
    0.292000     0.197410     0.197343
    0.293000     0.198551     0.198485
    0.294000     0.199692     0.199626
    0.295000     0.200833     0.200768
    0.296000     0.201974     0.201910
    0.297000     0.203115     0.203051
    0.298000     0.204255     0.204193
    0.299000     0.205396     0.205334
    0.300000     0.206537     0.206476
    0.301000     0.207678     0.207617
    0.302000     0.208819     0.208759
    0.303000     0.209960     0.209900
    0.304000     0.211100     0.211042
    0.305000     0.212241     0.212183
    0.306000     0.213382     0.213325
    0.307000     0.214523     0.214466
    0.308000     0.215663     0.215607
    0.309000     0.216804     0.216749
    0.310000     0.217945     0.217890
    0.311000     0.219086     0.219031
    0.312000     0.220226     0.220173
    0.313000     0.221367     0.221314
    0.314000     0.222508     0.222455
    0.315000     0.223648     0.223596
    0.316000     0.224789     0.224737
    0.317000     0.225930     0.225879
    0.318000     0.227070     0.227020
    0.319000     0.228211     0.228161
    0.320000     0.229352     0.229302
    0.321000     0.230492     0.230443
    0.322000     0.231633     0.231584
    0.323000     0.232773     0.232725
    0.324000     0.233914     0.233866
    0.325000     0.235054     0.235007
    0.326000     0.236195     0.236148
    0.327000     0.237335     0.237289
    0.328000     0.238476     0.238430
    0.329000     0.239616     0.239571
    0.330000     0.240757     0.240712
    0.331000     0.241897     0.241853
    0.332000     0.243038     0.242994
    0.333000     0.244178     0.244134
    0.334000     0.245319     0.245275
    0.335000     0.246459     0.246416
    0.336000     0.247599     0.247557
    0.337000     0.248740     0.248698
    0.338000     0.249880     0.249838
    0.339000     0.251020     0.250979
    0.340000     0.252161     0.252120
    0.341000     0.253301     0.253260
    0.342000     0.254441     0.254401
    0.343000     0.255582     0.255542
    0.344000     0.256722     0.256682
    0.345000     0.257862     0.257823
    0.346000     0.259002     0.258963
    0.347000     0.260142     0.260104
    0.348000     0.261283     0.261244
    0.349000     0.262423     0.262385
    0.350000     0.263563     0.263525
    0.351000     0.264703     0.264666
    0.352000     0.265843     0.265806
    0.353000     0.266983     0.266947
    0.354000     0.268123     0.268087
    0.355000     0.269263     0.269227
    0.356000     0.270403     0.270368
    0.357000     0.271543     0.271508
    0.358000     0.272683     0.272648
    0.359000     0.273823     0.273789
    0.360000     0.274963     0.274929
    0.361000     0.276103     0.276069
    0.362000     0.277243     0.277209
    0.363000     0.278383     0.278349
    0.364000     0.279523     0.279490
    0.365000     0.280663     0.280630
    0.366000     0.281803     0.281770
    0.367000     0.282942     0.282910
    0.368000     0.284082     0.284050
    0.369000     0.285222     0.285190
    0.370000     0.286362     0.286330
    0.371000     0.287502     0.287470
    0.372000     0.288641     0.288610
    0.373000     0.289781     0.289750
    0.374000     0.290921     0.290890
    0.375000     0.292060     0.292030
    0.376000     0.293200     0.293170
    0.377000     0.294340     0.294310
    0.378000     0.295479     0.295449
    0.379000     0.296619     0.296589
    0.380000     0.297758     0.297729
    0.381000     0.298898     0.298869
    0.382000     0.300037     0.300009
    0.383000     0.301177     0.301148
    0.384000     0.302316     0.302288
    0.385000     0.303456     0.303428
    0.386000     0.304595     0.304567
    0.387000     0.305735     0.305707
    0.388000     0.306874     0.306847
    0.389000     0.308014     0.307986
    0.390000     0.309153     0.309126
    0.391000     0.310292     0.310265
    0.392000     0.311432     0.311405
    0.393000     0.312571     0.312544
    0.394000     0.313710     0.313684
    0.395000     0.314849     0.314823
    0.396000     0.315989     0.315963
    0.397000     0.317128     0.317102
    0.398000     0.318267     0.318241
    0.399000     0.319406     0.319381
    0.400000     0.320545     0.320520
    0.401000     0.321685     0.321659
    0.402000     0.322824     0.322799
    0.403000     0.323963     0.323938
    0.404000     0.325102     0.325077
    0.405000     0.326241     0.326216
    0.406000     0.327380     0.327355
    0.407000     0.328519     0.328495
    0.408000     0.329658     0.329634
    0.409000     0.330797     0.330773
    0.410000     0.331936     0.331912
    0.411000     0.333075     0.333051
    0.412000     0.334213     0.334190
    0.413000     0.335352     0.335329
    0.414000     0.336491     0.336468
    0.415000     0.337630     0.337607
    0.416000     0.338769     0.338746
    0.417000     0.339908     0.339885
    0.418000     0.341046     0.341024
    0.419000     0.342185     0.342163
    0.420000     0.343324     0.343302
    0.421000     0.344462     0.344440
    0.422000     0.345601     0.345579
    0.423000     0.346740     0.346718
    0.424000     0.347878     0.347857
    0.425000     0.349017     0.348995
    0.426000     0.350155     0.350134
    0.427000     0.351294     0.351273
    0.428000     0.352432     0.352411
    0.429000     0.353571     0.353550
    0.430000     0.354709     0.354689
    0.431000     0.355848     0.355827
    0.432000     0.356986     0.356966
    0.433000     0.358125     0.358104
    0.434000     0.359263     0.359243
    0.435000     0.360401     0.360381
    0.436000     0.361540     0.361520
    0.437000     0.362678     0.362658
    0.438000     0.363816     0.363797
    0.439000     0.364955     0.364935
    0.440000     0.366093     0.366073
    0.441000     0.367231     0.367212
    0.442000     0.368369     0.368350
    0.443000     0.369507     0.369488
    0.444000     0.370646     0.370627
    0.445000     0.371784     0.371765
    0.446000     0.372922     0.372903
    0.447000     0.374060     0.374041
    0.448000     0.375198     0.375179
    0.449000     0.376336     0.376318
    0.450000     0.377474     0.377456
    0.451000     0.378612     0.378594
    0.452000     0.379750     0.379732
    0.453000     0.380888     0.380870
    0.454000     0.382026     0.382008
    0.455000     0.383164     0.383146
    0.456000     0.384301     0.384284
    0.457000     0.385439     0.385422
    0.458000     0.386577     0.386560
    0.459000     0.387715     0.387697
    0.460000     0.388853     0.388835
    0.461000     0.389990     0.389973
    0.462000     0.391128     0.391111
    0.463000     0.392266     0.392249
    0.464000     0.393403     0.393386
    0.465000     0.394541     0.394524
    0.466000     0.395679     0.395662
    0.467000     0.396816     0.396800
    0.468000     0.397954     0.397937
    0.469000     0.399091     0.399075
    0.470000     0.400229     0.400212
    0.471000     0.401366     0.401350
    0.472000     0.402504     0.402488
    0.473000     0.403641     0.403625
    0.474000     0.404779     0.404763
    0.475000     0.405916     0.405900
    0.476000     0.407053     0.407038
    0.477000     0.408191     0.408175
    0.478000     0.409328     0.409312
    0.479000     0.410465     0.410450
    0.480000     0.411602     0.411587
    0.481000     0.412740     0.412724
    0.482000     0.413877     0.413862
    0.483000     0.415014     0.414999
    0.484000     0.416151     0.416136
    0.485000     0.417288     0.417273
    0.486000     0.418425     0.418411
    0.487000     0.419563     0.419548
    0.488000     0.420700     0.420685
    0.489000     0.421837     0.421822
    0.490000     0.422974     0.422959
    0.491000     0.424111     0.424096
    0.492000     0.425248     0.425233
    0.493000     0.426385     0.426370
    0.494000     0.427521     0.427507
    0.495000     0.428658     0.428644
    0.496000     0.429795     0.429781
    0.497000     0.430932     0.430918
    0.498000     0.432069     0.432055
    0.499000     0.433206     0.433192
    0.500000     0.434342     0.434329
    0.501000     0.435479     0.435465
    0.502000     0.436616     0.436602
    0.503000     0.437752     0.437739
    0.504000     0.438889     0.438876
    0.505000     0.440026     0.440012
    0.506000     0.441162     0.441149
    0.507000     0.442299     0.442286
    0.508000     0.443435     0.443422
    0.509000     0.444572     0.444559
    0.510000     0.445709     0.445695
    0.511000     0.446845     0.446832
    0.512000     0.447981     0.447968
    0.513000     0.449118     0.449105
    0.514000     0.450254     0.450241
    0.515000     0.451391     0.451378
    0.516000     0.452527     0.452514
    0.517000     0.453663     0.453651
    0.518000     0.454800     0.454787
    0.519000     0.455936     0.455923
    0.520000     0.457072     0.457060
    0.521000     0.458208     0.458196
    0.522000     0.459345     0.459332
    0.523000     0.460481     0.460468
    0.524000     0.461617     0.461605
    0.525000     0.462753     0.462741
    0.526000     0.463889     0.463877
    0.527000     0.465025     0.465013
    0.528000     0.466161     0.466149
    0.529000     0.467297     0.467285
    0.530000     0.468433     0.468421
    0.531000     0.469569     0.469557
    0.532000     0.470705     0.470693
    0.533000     0.471841     0.471829
    0.534000     0.472977     0.472965
    0.535000     0.474113     0.474101
    0.536000     0.475249     0.475237
    0.537000     0.476384     0.476373
    0.538000     0.477520     0.477509
    0.539000     0.478656     0.478645
    0.540000     0.479792     0.479780
    0.541000     0.480927     0.480916
    0.542000     0.482063     0.482052
    0.543000     0.483199     0.483188
    0.544000     0.484334     0.484323
    0.545000     0.485470     0.485459
    0.546000     0.486605     0.486595
    0.547000     0.487741     0.487730
    0.548000     0.488877     0.488866
    0.549000     0.490012     0.490001
    0.550000     0.491148     0.491137
    0.551000     0.492283     0.492272
    0.552000     0.493418     0.493408
    0.553000     0.494554     0.494543
    0.554000     0.495689     0.495679
    0.555000     0.496825     0.496814
    0.556000     0.497960     0.497949
    0.557000     0.499095     0.499085
    0.558000     0.500230     0.500220
    0.559000     0.501366     0.501355
    0.560000     0.502501     0.502491
    0.561000     0.503636     0.503626
    0.562000     0.504771     0.504761
    0.563000     0.505906     0.505896
    0.564000     0.507041     0.507031
    0.565000     0.508177     0.508166
    0.566000     0.509312     0.509302
    0.567000     0.510447     0.510437
    0.568000     0.511582     0.511572
    0.569000     0.512717     0.512707
    0.570000     0.513852     0.513842
    0.571000     0.514987     0.514977
    0.572000     0.516121     0.516112
    0.573000     0.517256     0.517247
    0.574000     0.518391     0.518381
    0.575000     0.519526     0.519516
    0.576000     0.520661     0.520651
    0.577000     0.521796     0.521786
    0.578000     0.522930     0.522921
    0.579000     0.524065     0.524056
    0.580000     0.525200     0.525190
    0.581000     0.526334     0.526325
    0.582000     0.527469     0.527460
    0.583000     0.528604     0.528594
    0.584000     0.529738     0.529729
    0.585000     0.530873     0.530864
    0.586000     0.532007     0.531998
    0.587000     0.533142     0.533133
    0.588000     0.534276     0.534267
    0.589000     0.535411     0.535402
    0.590000     0.536545     0.536536
    0.591000     0.537680     0.537671
    0.592000     0.538814     0.538805
    0.593000     0.539949     0.539940
    0.594000     0.541083     0.541074
    0.595000     0.542217     0.542208
    0.596000     0.543351     0.543343
    0.597000     0.544486     0.544477
    0.598000     0.545620     0.545611
    0.599000     0.546754     0.546746
    0.600000     0.547888     0.547880
    0.601000     0.549023     0.549014
    0.602000     0.550157     0.550148
    0.603000     0.551291     0.551282
    0.604000     0.552425     0.552416
    0.605000     0.553559     0.553551
    0.606000     0.554693     0.554685
    0.607000     0.555827     0.555819
    0.608000     0.556961     0.556953
    0.609000     0.558095     0.558087
    0.610000     0.559229     0.559221
    0.611000     0.560363     0.560355
    0.612000     0.561497     0.561489
    0.613000     0.562631     0.562622
    0.614000     0.563764     0.563756
    0.615000     0.564898     0.564890
    0.616000     0.566032     0.566024
    0.617000     0.567166     0.567158
    0.618000     0.568300     0.568292
    0.619000     0.569433     0.569425
    0.620000     0.570567     0.570559
    0.621000     0.571701     0.571693
    0.622000     0.572834     0.572826
    0.623000     0.573968     0.573960
    0.624000     0.575101     0.575094
    0.625000     0.576235     0.576227
    0.626000     0.577369     0.577361
    0.627000     0.578502     0.578494
    0.628000     0.579636     0.579628
    0.629000     0.580769     0.580761
    0.630000     0.581902     0.581895
    0.631000     0.583036     0.583028
    0.632000     0.584169     0.584162
    0.633000     0.585303     0.585295
    0.634000     0.586436     0.586428
    0.635000     0.587569     0.587562
    0.636000     0.588703     0.588695
    0.637000     0.589836     0.589828
    0.638000     0.590969     0.590962
    0.639000     0.592102     0.592095
    0.640000     0.593236     0.593228
    0.641000     0.594369     0.594361
    0.642000     0.595502     0.595495
    0.643000     0.596635     0.596628
    0.644000     0.597768     0.597761
    0.645000     0.598901     0.598894
    0.646000     0.600034     0.600027
    0.647000     0.601167     0.601160
    0.648000     0.602300     0.602293
    0.649000     0.603433     0.603426
    0.650000     0.604566     0.604559
    0.651000     0.605699     0.605692
    0.652000     0.606832     0.606825
    0.653000     0.607965     0.607958
    0.654000     0.609098     0.609091
    0.655000     0.610231     0.610224
    0.656000     0.611363     0.611356
    0.657000     0.612496     0.612489
    0.658000     0.613629     0.613622
    0.659000     0.614762     0.614755
    0.660000     0.615894     0.615888
    0.661000     0.617027     0.617020
    0.662000     0.618160     0.618153
    0.663000     0.619292     0.619286
    0.664000     0.620425     0.620418
    0.665000     0.621558     0.621551
    0.666000     0.622690     0.622683
    0.667000     0.623823     0.623816
    0.668000     0.624955     0.624949
    0.669000     0.626088     0.626081
    0.670000     0.627220     0.627214
    0.671000     0.628353     0.628346
    0.672000     0.629485     0.629479
    0.673000     0.630617     0.630611
    0.674000     0.631750     0.631743
    0.675000     0.632882     0.632876
    0.676000     0.634015     0.634008
    0.677000     0.635147     0.635140
    0.678000     0.636279     0.636273
    0.679000     0.637411     0.637405
    0.680000     0.638544     0.638537
    0.681000     0.639676     0.639670
    0.682000     0.640808     0.640802
    0.683000     0.641940     0.641934
    0.684000     0.643072     0.643066
    0.685000     0.644205     0.644198
    0.686000     0.645337     0.645330
    0.687000     0.646469     0.646463
    0.688000     0.647601     0.647595
    0.689000     0.648733     0.648727
    0.690000     0.649865     0.649859
    0.691000     0.650997     0.650991
    0.692000     0.652129     0.652123
    0.693000     0.653261     0.653255
    0.694000     0.654393     0.654387
    0.695000     0.655525     0.655519
    0.696000     0.656656     0.656650
    0.697000     0.657788     0.657782
    0.698000     0.658920     0.658914
    0.699000     0.660052     0.660046
    0.700000     0.661184     0.661178
    0.701000     0.662316     0.662310
    0.702000     0.663447     0.663441
    0.703000     0.664579     0.664573
    0.704000     0.665711     0.665705
    0.705000     0.666842     0.666837
    0.706000     0.667974     0.667968
    0.707000     0.669106     0.669100
    0.708000     0.670237     0.670232
    0.709000     0.671369     0.671363
    0.710000     0.672500     0.672495
    0.711000     0.673632     0.673626
    0.712000     0.674764     0.674758
    0.713000     0.675895     0.675889
    0.714000     0.677027     0.677021
    0.715000     0.678158     0.678152
    0.716000     0.679289     0.679284
    0.717000     0.680421     0.680415
    0.718000     0.681552     0.681547
    0.719000     0.682684     0.682678
    0.720000     0.683815     0.683809
    0.721000     0.684946     0.684941
    0.722000     0.686078     0.686072
    0.723000     0.687209     0.687203
    0.724000     0.688340     0.688335
    0.725000     0.689471     0.689466
    0.726000     0.690603     0.690597
    0.727000     0.691734     0.691729
    0.728000     0.692865     0.692860
    0.729000     0.693996     0.693991
    0.730000     0.695127     0.695122
    0.731000     0.696259     0.696253
    0.732000     0.697390     0.697384
    0.733000     0.698521     0.698515
    0.734000     0.699652     0.699647
    0.735000     0.700783     0.700778
    0.736000     0.701914     0.701909
    0.737000     0.703045     0.703040
    0.738000     0.704176     0.704171
    0.739000     0.705307     0.705302
    0.740000     0.706438     0.706433
    0.741000     0.707569     0.707564
    0.742000     0.708700     0.708694
    0.743000     0.709830     0.709825
    0.744000     0.710961     0.710956
    0.745000     0.712092     0.712087
    0.746000     0.713223     0.713218
    0.747000     0.714354     0.714349
    0.748000     0.715485     0.715480
    0.749000     0.716615     0.716610
    0.750000     0.717746     0.717741
    0.751000     0.718877     0.718872
    0.752000     0.720008     0.720003
    0.753000     0.721138     0.721133
    0.754000     0.722269     0.722264
    0.755000     0.723400     0.723395
    0.756000     0.724530     0.724525
    0.757000     0.725661     0.725656
    0.758000     0.726791     0.726786
    0.759000     0.727922     0.727917
    0.760000     0.729053     0.729048
    0.761000     0.730183     0.730178
    0.762000     0.731314     0.731309
    0.763000     0.732444     0.732439
    0.764000     0.733575     0.733570
    0.765000     0.734705     0.734700
    0.766000     0.735835     0.735831
    0.767000     0.736966     0.736961
    0.768000     0.738096     0.738092
    0.769000     0.739227     0.739222
    0.770000     0.740357     0.740352
    0.771000     0.741487     0.741483
    0.772000     0.742618     0.742613
    0.773000     0.743748     0.743743
    0.774000     0.744878     0.744874
    0.775000     0.746009     0.746004
    0.776000     0.747139     0.747134
    0.777000     0.748269     0.748264
    0.778000     0.749399     0.749395
    0.779000     0.750529     0.750525
    0.780000     0.751660     0.751655
    0.781000     0.752790     0.752785
    0.782000     0.753920     0.753915
    0.783000     0.755050     0.755046
    0.784000     0.756180     0.756176
    0.785000     0.757310     0.757306
    0.786000     0.758440     0.758436
    0.787000     0.759570     0.759566
    0.788000     0.760701     0.760696
    0.789000     0.761831     0.761826
    0.790000     0.762961     0.762956
    0.791000     0.764091     0.764086
    0.792000     0.765221     0.765216
    0.793000     0.766350     0.766346
    0.794000     0.767480     0.767476
    0.795000     0.768610     0.768606
    0.796000     0.769740     0.769736
    0.797000     0.770870     0.770866
    0.798000     0.772000     0.771996
    0.799000     0.773130     0.773126
    0.800000     0.774260     0.774255
    0.801000     0.775390     0.775385
    0.802000     0.776519     0.776515
    0.803000     0.777649     0.777645
    0.804000     0.778779     0.778775
    0.805000     0.779909     0.779904
    0.806000     0.781038     0.781034
    0.807000     0.782168     0.782164
    0.808000     0.783298     0.783294
    0.809000     0.784428     0.784423
    0.810000     0.785557     0.785553
    0.811000     0.786687     0.786683
    0.812000     0.787817     0.787812
    0.813000     0.788946     0.788942
    0.814000     0.790076     0.790072
    0.815000     0.791205     0.791201
    0.816000     0.792335     0.792331
    0.817000     0.793465     0.793461
    0.818000     0.794594     0.794590
    0.819000     0.795724     0.795720
    0.820000     0.796853     0.796849
    0.821000     0.797983     0.797979
    0.822000     0.799112     0.799108
    0.823000     0.800242     0.800238
    0.824000     0.801371     0.801367
    0.825000     0.802501     0.802497
    0.826000     0.803630     0.803626
    0.827000     0.804760     0.804756
    0.828000     0.805889     0.805885
    0.829000     0.807018     0.807014
    0.830000     0.808148     0.808144
    0.831000     0.809277     0.809273
    0.832000     0.810406     0.810403
    0.833000     0.811536     0.811532
    0.834000     0.812665     0.812661
    0.835000     0.813794     0.813791
    0.836000     0.814924     0.814920
    0.837000     0.816053     0.816049
    0.838000     0.817182     0.817178
    0.839000     0.818312     0.818308
    0.840000     0.819441     0.819437
    0.841000     0.820570     0.820566
    0.842000     0.821699     0.821695
    0.843000     0.822828     0.822825
    0.844000     0.823958     0.823954
    0.845000     0.825087     0.825083
    0.846000     0.826216     0.826212
    0.847000     0.827345     0.827341
    0.848000     0.828474     0.828470
    0.849000     0.829603     0.829600
    0.850000     0.830732     0.830729
    0.851000     0.831862     0.831858
    0.852000     0.832991     0.832987
    0.853000     0.834120     0.834116
    0.854000     0.835249     0.835245
    0.855000     0.836378     0.836374
    0.856000     0.837507     0.837503
    0.857000     0.838636     0.838632
    0.858000     0.839765     0.839761
    0.859000     0.840894     0.840890
    0.860000     0.842023     0.842019
    0.861000     0.843152     0.843148
    0.862000     0.844281     0.844277
    0.863000     0.845410     0.845406
    0.864000     0.846539     0.846535
    0.865000     0.847668     0.847664
    0.866000     0.848797     0.848793
    0.867000     0.849925     0.849922
    0.868000     0.851054     0.851051
    0.869000     0.852183     0.852180
    0.870000     0.853312     0.853309
    0.871000     0.854441     0.854437
    0.872000     0.855570     0.855566
    0.873000     0.856699     0.856695
    0.874000     0.857828     0.857824
    0.875000     0.858956     0.858953
    0.876000     0.860085     0.860082
    0.877000     0.861214     0.861210
    0.878000     0.862343     0.862339
    0.879000     0.863472     0.863468
    0.880000     0.864600     0.864597
    0.881000     0.865729     0.865726
    0.882000     0.866858     0.866854
    0.883000     0.867987     0.867983
    0.884000     0.869115     0.869112
    0.885000     0.870244     0.870241
    0.886000     0.871373     0.871369
    0.887000     0.872501     0.872498
    0.888000     0.873630     0.873627
    0.889000     0.874759     0.874755
    0.890000     0.875887     0.875884
    0.891000     0.877016     0.877013
    0.892000     0.878145     0.878141
    0.893000     0.879273     0.879270
    0.894000     0.880402     0.880399
    0.895000     0.881531     0.881527
    0.896000     0.882659     0.882656
    0.897000     0.883788     0.883784
    0.898000     0.884916     0.884913
    0.899000     0.886045     0.886042
    0.900000     0.887174     0.887170
    0.901000     0.888302     0.888299
    0.902000     0.889431     0.889427
    0.903000     0.890559     0.890556
    0.904000     0.891688     0.891684
    0.905000     0.892816     0.892813
    0.906000     0.893945     0.893942
    0.907000     0.895073     0.895070
    0.908000     0.896202     0.896199
    0.909000     0.897330     0.897327
    0.910000     0.898459     0.898456
    0.911000     0.899587     0.899584
    0.912000     0.900716     0.900713
    0.913000     0.901844     0.901841
    0.914000     0.902973     0.902970
    0.915000     0.904101     0.904098
    0.916000     0.905230     0.905226
    0.917000     0.906358     0.906355
    0.918000     0.907486     0.907483
    0.919000     0.908615     0.908612
    0.920000     0.909743     0.909740
    0.921000     0.910872     0.910869
    0.922000     0.912000     0.911997
    0.923000     0.913128     0.913125
    0.924000     0.914257     0.914254
    0.925000     0.915385     0.915382
    0.926000     0.916514     0.916511
    0.927000     0.917642     0.917639
    0.928000     0.918770     0.918767
    0.929000     0.919899     0.919896
    0.930000     0.921027     0.921024
    0.931000     0.922155     0.922152
    0.932000     0.923284     0.923281
    0.933000     0.924412     0.924409
    0.934000     0.925540     0.925537
    0.935000     0.926669     0.926666
    0.936000     0.927797     0.927794
    0.937000     0.928925     0.928922
    0.938000     0.930054     0.930051
    0.939000     0.931182     0.931179
    0.940000     0.932310     0.932307
    0.941000     0.933439     0.933436
    0.942000     0.934567     0.934564
    0.943000     0.935695     0.935692
    0.944000     0.936823     0.936820
    0.945000     0.937952     0.937949
    0.946000     0.939080     0.939077
    0.947000     0.940208     0.940205
    0.948000     0.941336     0.941333
    0.949000     0.942465     0.942462
    0.950000     0.943593     0.943590
    0.951000     0.944721     0.944718
    0.952000     0.945849     0.945846
    0.953000     0.946978     0.946975
    0.954000     0.948106     0.948103
    0.955000     0.949234     0.949231
    0.956000     0.950362     0.950359
    0.957000     0.951490     0.951488
    0.958000     0.952619     0.952616
    0.959000     0.953747     0.953744
    0.960000     0.954875     0.954872
    0.961000     0.956003     0.956000
    0.962000     0.957131     0.957129
    0.963000     0.958260     0.958257
    0.964000     0.959388     0.959385
    0.965000     0.960516     0.960513
    0.966000     0.961644     0.961641
    0.967000     0.962772     0.962770
    0.968000     0.963901     0.963898
    0.969000     0.965029     0.965026
    0.970000     0.966157     0.966154
    0.971000     0.967285     0.967282
    0.972000     0.968413     0.968411
    0.973000     0.969541     0.969539
    0.974000     0.970670     0.970667
    0.975000     0.971798     0.971795
    0.976000     0.972926     0.972923
    0.977000     0.974054     0.974051
    0.978000     0.975182     0.975180
    0.979000     0.976310     0.976308
    0.980000     0.977439     0.977436
    0.981000     0.978567     0.978564
    0.982000     0.979695     0.979692
    0.983000     0.980823     0.980820
    0.984000     0.981951     0.981948
    0.985000     0.983079     0.983077
    0.986000     0.984207     0.984205
    0.987000     0.985336     0.985333
    0.988000     0.986464     0.986461
    0.989000     0.987592     0.987589
    0.990000     0.988720     0.988717
    0.991000     0.989848     0.989845
    0.992000     0.990976     0.990974
    0.993000     0.992104     0.992102
    0.994000     0.993232     0.993230
    0.995000     0.994361     0.994358
    0.996000     0.995489     0.995486
    0.997000     0.996617     0.996614
    0.998000     0.997745     0.997743
    0.999000     0.998873     0.998871
    1.000000     1.000000     1.000000


==> 5.RESULTS/data/depStr.txt <==
           x          phi           cp           cn
    0.000000     0.000000     2.000000     0.000000
    0.001000     0.192066     1.653061     0.000000
    0.002000     0.375837     1.378391     0.000000
    0.003000     0.552693     1.157980     0.000000
    0.004000     0.723742     0.979085     0.000000
    0.005000     0.889882     0.832474     0.000000
    0.006000     1.051849     0.711328     0.000000
    0.007000     1.210250     0.610512     0.000000
    0.008000     1.365593     0.526106     0.000000
    0.009000     1.518299     0.455066     0.000000
    0.010000     1.668726     0.395005     0.000000
    0.011000     1.817173     0.344027     0.000000
    0.012000     1.963898     0.300611     0.000000
    0.013000     2.109117     0.263525     0.000000
    0.014000     2.253016     0.231765     0.000000
    0.015000     2.395754     0.204505     0.000000
    0.016000     2.537468     0.181060     0.000000
    0.017000     2.678275     0.160863     0.000000
    0.018000     2.818277     0.143438     0.000000
    0.019000     2.957561     0.128383     0.000000
    0.020000     3.096202     0.115363     0.000000
    0.021000     3.234265     0.104089     0.000000
    0.022000     3.371807     0.094320     0.000000
    0.023000     3.508878     0.085848     0.000000
    0.024000     3.645518     0.078496     0.000000
    0.025000     3.781766     0.072112     0.000000
    0.026000     3.917653     0.066565     0.000000
    0.027000     4.053206     0.061745     0.000000
    0.028000     4.188451     0.057553     0.000000
    0.029000     4.323407     0.053908     0.000000
    0.030000     4.458094     0.050736     0.000000
    0.031000     4.592527     0.047977     0.000000
    0.032000     4.726720     0.045576     0.000000
    0.033000     4.860685     0.043486     0.000000
    0.034000     4.994433     0.041667     0.000000
    0.035000     5.127972     0.040084     0.000000
    0.036000     5.261310     0.038707     0.000000
    0.037000     5.394455     0.037509     0.000000
    0.038000     5.527412     0.036467     0.000000
    0.039000     5.660187     0.035561     0.000000
    0.040000     5.792784     0.034774     0.000000
    0.041000     5.925208     0.034090     0.000000
    0.042000     6.057460     0.033496     0.000000
    0.043000     6.189545     0.032982     0.000000
    0.044000     6.321465     0.032536     0.000000
    0.045000     6.453223     0.032150     0.000000
    0.046000     6.584820     0.031817     0.000000
    0.047000     6.716257     0.031530     0.000000
    0.048000     6.847537     0.031283     0.000000
    0.049000     6.978661     0.031070     0.000000
    0.050000     7.109629     0.030889     0.000000
    0.051000     7.240443     0.030734     0.000000
    0.052000     7.371102     0.030603     0.000000
    0.053000     7.501609     0.030492     0.000000
    0.054000     7.631964     0.030399     0.000000
    0.055000     7.762167     0.030322     0.000000
    0.056000     7.892218     0.030258     0.000000
    0.057000     8.022117     0.030207     0.000000
    0.058000     8.151866     0.030166     0.000000
    0.059000     8.281464     0.030134     0.000000
    0.060000     8.410911     0.030111     0.000000
    0.061000     8.540207     0.030094     0.000000
    0.062000     8.669353     0.030084     0.000000
    0.063000     8.798348     0.030080     0.000000
    0.064000     8.927194     0.030080     0.000000
    0.065000     9.055889     0.030084     0.000000
    0.066000     9.184433     0.030092     0.000000
    0.067000     9.312827     0.030104     0.000000
    0.068000     9.441071     0.030118     0.000000
    0.069000     9.569163     0.030135     0.000000
    0.070000     9.697105     0.030154     0.000000
    0.071000     9.824897     0.030175     0.000000
    0.072000     9.952538     0.030197     0.000000
    0.073000    10.080027     0.030222     0.000000
    0.074000    10.207365     0.030248     0.000000
    0.075000    10.334553     0.030275     0.000000
    0.076000    10.461588     0.030303     0.000000
    0.077000    10.588472     0.030332     0.000000
    0.078000    10.715205     0.030361     0.000000
    0.079000    10.841785     0.030392     0.000000
    0.080000    10.968215     0.030423     0.000000
    0.081000    11.094492     0.030455     0.000000
    0.082000    11.220616     0.030488     0.000000
    0.083000    11.346588     0.030521     0.000000
    0.084000    11.472407     0.030554     0.000000
    0.085000    11.598074     0.030588     0.000000
    0.086000    11.723588     0.030623     0.000000
    0.087000    11.848949     0.030657     0.000000
    0.088000    11.974155     0.030693     0.000000
    0.089000    12.099210     0.030728     0.000000
    0.090000    12.224110     0.030763     0.000000
    0.091000    12.348856     0.030799     0.000000
    0.092000    12.473449     0.030835     0.000000
    0.093000    12.597887     0.030872     0.000000
    0.094000    12.722171     0.030908     0.000000
    0.095000    12.846300     0.030945     0.000000
    0.096000    12.970274     0.030982     0.000000
    0.097000    13.094094     0.031020     0.000000
    0.098000    13.217758     0.031057     0.000000
    0.099000    13.341268     0.031095     0.000000
    0.100000    13.464621     0.031132     0.000000
    0.101000    13.587820     0.031170     0.000000
    0.102000    13.710862     0.031209     0.000000
    0.103000    13.833749     0.031247     0.000000
    0.104000    13.956478     0.031285     0.000000
    0.105000    14.079052     0.031324     0.000000
    0.106000    14.201469     0.031363     0.000000
    0.107000    14.323730     0.031402     0.000000
    0.108000    14.445832     0.031441     0.000000
    0.109000    14.567779     0.031480     0.000000
    0.110000    14.689567     0.031520     0.000000
    0.111000    14.811198     0.031559     0.000000
    0.112000    14.932671     0.031599     0.000000
    0.113000    15.053987     0.031639     0.000000
    0.114000    15.175143     0.031679     0.000000
    0.115000    15.296142     0.031719     0.000000
    0.116000    15.416982     0.031760     0.000000
    0.117000    15.537662     0.031800     0.000000
    0.118000    15.658185     0.031841     0.000000
    0.119000    15.778548     0.031882     0.000000
    0.120000    15.898751     0.031923     0.000000
    0.121000    16.018795     0.031964     0.000000
    0.122000    16.138679     0.032005     0.000000
    0.123000    16.258404     0.032047     0.000000
    0.124000    16.377968     0.032088     0.000000
    0.125000    16.497372     0.032130     0.000000
    0.126000    16.616613     0.032172     0.000000
    0.127000    16.735695     0.032214     0.000000
    0.128000    16.854616     0.032256     0.000000
    0.129000    16.973375     0.032299     0.000000
    0.130000    17.091974     0.032342     0.000000
    0.131000    17.210411     0.032384     0.000000
    0.132000    17.328686     0.032427     0.000000
    0.133000    17.446796     0.032471     0.000000
    0.134000    17.564747     0.032514     0.000000
    0.135000    17.682535     0.032557     0.000000
    0.136000    17.800159     0.032601     0.000000
    0.137000    17.917622     0.032645     0.000000
    0.138000    18.034920     0.032689     0.000000
    0.139000    18.152054     0.032733     0.000000
    0.140000    18.269026     0.032777     0.000000
    0.141000    18.385832     0.032822     0.000000
    0.142000    18.502476     0.032867     0.000000
    0.143000    18.618956     0.032911     0.000000
    0.144000    18.735270     0.032956     0.000000
    0.145000    18.851419     0.033002     0.000000
    0.146000    18.967403     0.033047     0.000000
    0.147000    19.083223     0.033093     0.000000
    0.148000    19.198877     0.033139     0.000000
    0.149000    19.314365     0.033185     0.000000
    0.150000    19.429688     0.033231     0.000000
    0.151000    19.544844     0.033277     0.000000
    0.152000    19.659834     0.033324     0.000000
    0.153000    19.774656     0.033370     0.000000
    0.154000    19.889313     0.033417     0.000000
    0.155000    20.003801     0.033465     0.000000
    0.156000    20.118124     0.033512     0.000000
    0.157000    20.232277     0.033559     0.000000
    0.158000    20.346264     0.033607     0.000000
    0.159000    20.460083     0.033655     0.000000
    0.160000    20.573732     0.033703     0.000000
    0.161000    20.687214     0.033751     0.000000
    0.162000    20.800528     0.033800     0.000000
    0.163000    20.913671     0.033849     0.000000
    0.164000    21.026646     0.033898     0.000000
    0.165000    21.139452     0.033947     0.000000
    0.166000    21.252087     0.033996     0.000000
    0.167000    21.364552     0.034046     0.000000
    0.168000    21.476847     0.034096     0.000000
    0.169000    21.588972     0.034146     0.000000
    0.170000    21.700926     0.034196     0.000000
    0.171000    21.812710     0.034246     0.000000
    0.172000    21.924320     0.034297     0.000000
    0.173000    22.035761     0.034348     0.000000
    0.174000    22.147030     0.034399     0.000000
    0.175000    22.258127     0.034450     0.000000
    0.176000    22.369051     0.034502     0.000000
    0.177000    22.479803     0.034553     0.000000
    0.178000    22.590382     0.034605     0.000000
    0.179000    22.700789     0.034658     0.000000
    0.180000    22.811020     0.034710     0.000000
    0.181000    22.921080     0.034763     0.000000
    0.182000    23.030966     0.034816     0.000000
    0.183000    23.140677     0.034869     0.000000
    0.184000    23.250214     0.034922     0.000000
    0.185000    23.359575     0.034976     0.000000
    0.186000    23.468763     0.035030     0.000000
    0.187000    23.577776     0.035084     0.000000
    0.188000    23.686613     0.035138     0.000000
    0.189000    23.795273     0.035193     0.000000
    0.190000    23.903759     0.035248     0.000000
    0.191000    24.012068     0.035303     0.000000
    0.192000    24.120201     0.035358     0.000000
    0.193000    24.228155     0.035414     0.000000
    0.194000    24.335934     0.035470     0.000000
    0.195000    24.443537     0.035526     0.000000
    0.196000    24.550959     0.035582     0.000000
    0.197000    24.658205     0.035639     0.000000
    0.198000    24.765272     0.035696     0.000000
    0.199000    24.872162     0.035753     0.000000
    0.200000    24.978872     0.035811     0.000000
    0.201000    25.085403     0.035868     0.000000
    0.202000    25.191755     0.035926     0.000000
    0.203000    25.297928     0.035985     0.000000
    0.204000    25.403919     0.036043     0.000000
    0.205000    25.509731     0.036102     0.000000
    0.206000    25.615364     0.036161     0.000000
    0.207000    25.720814     0.036221     0.000000
    0.208000    25.826084     0.036280     0.000000
    0.209000    25.931173     0.036340     0.000000
    0.210000    26.036079     0.036401     0.000000
    0.211000    26.140804     0.036461     0.000000
    0.212000    26.245346     0.036522     0.000000
    0.213000    26.349707     0.036583     0.000000
    0.214000    26.453882     0.036645     0.000000
    0.215000    26.557877     0.036706     0.000000
    0.216000    26.661686     0.036768     0.000000
    0.217000    26.765312     0.036831     0.000000
    0.218000    26.868753     0.036893     0.000000
    0.219000    26.972012     0.036956     0.000000
    0.220000    27.075085     0.037020     0.000000
    0.221000    27.177973     0.037083     0.000000
    0.222000    27.280674     0.037147     0.000000
    0.223000    27.383192     0.037211     0.000000
    0.224000    27.485521     0.037276     0.000000
    0.225000    27.587666     0.037341     0.000000
    0.226000    27.689623     0.037406     0.000000
    0.227000    27.791393     0.037472     0.000000
    0.228000    27.892977     0.037538     0.000000
    0.229000    27.994371     0.037604     0.000000
    0.230000    28.095579     0.037671     0.000000
    0.231000    28.196598     0.037738     0.000000
    0.232000    28.297428     0.037805     0.000000
    0.233000    28.398069     0.037872     0.000000
    0.234000    28.498522     0.037940     0.000000
    0.235000    28.598783     0.038009     0.000000
    0.236000    28.698856     0.038077     0.000000
    0.237000    28.798737     0.038147     0.000000
    0.238000    28.898428     0.038216     0.000000
    0.239000    28.997929     0.038286     0.000000
    0.240000    29.097237     0.038356     0.000000
    0.241000    29.196354     0.038426     0.000000
    0.242000    29.295278     0.038497     0.000000
    0.243000    29.394011     0.038569     0.000000
    0.244000    29.492550     0.038640     0.000000
    0.245000    29.590895     0.038713     0.000000
    0.246000    29.689047     0.038785     0.000000
    0.247000    29.787006     0.038858     0.000000
    0.248000    29.884771     0.038931     0.000000
    0.249000    29.982340     0.039005     0.000000
    0.250000    30.079714     0.039079     0.000000
    0.251000    30.176893     0.039153     0.000000
    0.252000    30.273878     0.039228     0.000000
    0.253000    30.370665     0.039304     0.000000
    0.254000    30.467255     0.039379     0.000000
    0.255000    30.563650     0.039455     0.000000
    0.256000    30.659845     0.039532     0.000000
    0.257000    30.755844     0.039609     0.000000
    0.258000    30.851646     0.039687     0.000000
    0.259000    30.947249     0.039764     0.000000
    0.260000    31.042652     0.039843     0.000000
    0.261000    31.137856     0.039922     0.000000
    0.262000    31.232861     0.040001     0.000000
    0.263000    31.327665     0.040081     0.000000
    0.264000    31.422270     0.040161     0.000000
    0.265000    31.516674     0.040241     0.000000
    0.266000    31.610876     0.040322     0.000000
    0.267000    31.704876     0.040404     0.000000
    0.268000    31.798676     0.040486     0.000000
    0.269000    31.892271     0.040569     0.000000
    0.270000    31.985666     0.040652     0.000000
    0.271000    32.078857     0.040735     0.000000
    0.272000    32.171841     0.040819     0.000000
    0.273000    32.264626     0.040904     0.000000
    0.274000    32.357201     0.040989     0.000000
    0.275000    32.449577     0.041074     0.000000
    0.276000    32.541744     0.041160     0.000000
    0.277000    32.633705     0.041247     0.000000
    0.278000    32.725460     0.041334     0.000000
    0.279000    32.817009     0.041422     0.000000
    0.280000    32.908352     0.041510     0.000000
    0.281000    32.999485     0.041599     0.000000
    0.282000    33.090412     0.041688     0.000000
    0.283000    33.181129     0.041778     0.000000
    0.284000    33.271637     0.041868     0.000000
    0.285000    33.361939     0.041959     0.000000
    0.286000    33.452026     0.042051     0.000000
    0.287000    33.541908     0.042143     0.000000
    0.288000    33.631577     0.042236     0.000000
    0.289000    33.721035     0.042329     0.000000
    0.290000    33.810280     0.042423     0.000000
    0.291000    33.899315     0.042517     0.000000
    0.292000    33.988136     0.042612     0.000000
    0.293000    34.076744     0.042708     0.000000
    0.294000    34.165138     0.042804     0.000000
    0.295000    34.253319     0.042901     0.000000
    0.296000    34.341286     0.042999     0.000000
    0.297000    34.429035     0.043097     0.000000
    0.298000    34.516571     0.043196     0.000000
    0.299000    34.603890     0.043296     0.000000
    0.300000    34.690994     0.043396     0.000000
    0.301000    34.777882     0.043497     0.000000
    0.302000    34.864548     0.043598     0.000000
    0.303000    34.951000     0.043701     0.000000
    0.304000    35.037231     0.043803     0.000000
    0.305000    35.123245     0.043907     0.000000
    0.306000    35.209038     0.044011     0.000000
    0.307000    35.294613     0.044116     0.000000
    0.308000    35.379967     0.044222     0.000000
    0.309000    35.465099     0.044329     0.000000
    0.310000    35.550007     0.044436     0.000001
    0.311000    35.634697     0.044544     0.000001
    0.312000    35.719162     0.044653     0.000001
    0.313000    35.803406     0.044762     0.000001
    0.314000    35.887421     0.044872     0.000001
    0.315000    35.971218     0.044984     0.000001
    0.316000    36.054787     0.045095     0.000001
    0.317000    36.138130     0.045208     0.000001
    0.318000    36.221249     0.045322     0.000001
    0.319000    36.304138     0.045436     0.000001
    0.320000    36.386803     0.045551     0.000001
    0.321000    36.469238     0.045667     0.000001
    0.322000    36.551445     0.045784     0.000001
    0.323000    36.633423     0.045901     0.000002
    0.324000    36.715172     0.046020     0.000002
    0.325000    36.796692     0.046139     0.000002
    0.326000    36.877983     0.046259     0.000002
    0.327000    36.959038     0.046381     0.000002
    0.328000    37.039864     0.046503     0.000002
    0.329000    37.120457     0.046626     0.000003
    0.330000    37.200817     0.046750     0.000003
    0.331000    37.280941     0.046875     0.000003
    0.332000    37.360836     0.047000     0.000003
    0.333000    37.440491     0.047127     0.000004
    0.334000    37.519913     0.047255     0.000004
    0.335000    37.599098     0.047384     0.000004
    0.336000    37.678043     0.047514     0.000004
    0.337000    37.756756     0.047644     0.000005
    0.338000    37.835228     0.047776     0.000005
    0.339000    37.913460     0.047909     0.000006
    0.340000    37.991455     0.048043     0.000006
    0.341000    38.069206     0.048178     0.000007
    0.342000    38.146721     0.048314     0.000007
    0.343000    38.223991     0.048451     0.000008
    0.344000    38.301022     0.048590     0.000008
    0.345000    38.377808     0.048729     0.000009
    0.346000    38.454349     0.048870     0.000010
    0.347000    38.530647     0.049011     0.000010
    0.348000    38.606701     0.049154     0.000011
    0.349000    38.682507     0.049298     0.000012
    0.350000    38.758068     0.049443     0.000013
    0.351000    38.833382     0.049590     0.000014
    0.352000    38.908447     0.049738     0.000015
    0.353000    38.983265     0.049887     0.000016
    0.354000    39.057835     0.050037     0.000018
    0.355000    39.132153     0.050188     0.000019
    0.356000    39.206219     0.050341     0.000020
    0.357000    39.280033     0.050495     0.000022
    0.358000    39.353600     0.050651     0.000024
    0.359000    39.426907     0.050807     0.000026
    0.360000    39.499966     0.050966     0.000027
    0.361000    39.572765     0.051125     0.000030
    0.362000    39.645309     0.051286     0.000032
    0.363000    39.717602     0.051449     0.000034
    0.364000    39.789635     0.051613     0.000037
    0.365000    39.861408     0.051778     0.000039
    0.366000    39.932922     0.051945     0.000042
    0.367000    40.004181     0.052113     0.000046
    0.368000    40.075176     0.052283     0.000049
    0.369000    40.145912     0.052454     0.000052
    0.370000    40.216385     0.052627     0.000056
    0.371000    40.286594     0.052802     0.000060
    0.372000    40.356541     0.052978     0.000065
    0.373000    40.426224     0.053156     0.000069
    0.374000    40.495640     0.053336     0.000074
    0.375000    40.564789     0.053517     0.000080
    0.376000    40.633671     0.053700     0.000085
    0.377000    40.702286     0.053885     0.000091
    0.378000    40.770634     0.054072     0.000098
    0.379000    40.838711     0.054260     0.000105
    0.380000    40.906513     0.054450     0.000112
    0.381000    40.974049     0.054642     0.000120
    0.382000    41.041309     0.054836     0.000128
    0.383000    41.108295     0.055032     0.000137
    0.384000    41.175007     0.055230     0.000147
    0.385000    41.241447     0.055430     0.000157
    0.386000    41.307606     0.055631     0.000168
    0.387000    41.373489     0.055835     0.000179
    0.388000    41.439098     0.056041     0.000191
    0.389000    41.504421     0.056249     0.000204
    0.390000    41.569469     0.056459     0.000218
    0.391000    41.634235     0.056672     0.000232
    0.392000    41.698715     0.056886     0.000248
    0.393000    41.762917     0.057103     0.000264
    0.394000    41.826832     0.057322     0.000282
    0.395000    41.890461     0.057543     0.000300
    0.396000    41.953804     0.057767     0.000320
    0.397000    42.016861     0.057993     0.000341
    0.398000    42.079628     0.058221     0.000363
    0.399000    42.142109     0.058452     0.000386
    0.400000    42.204296     0.058686     0.000411
    0.401000    42.266193     0.058922     0.000437
    0.402000    42.327801     0.059160     0.000465
    0.403000    42.389111     0.059401     0.000495
    0.404000    42.450127     0.059645     0.000526
    0.405000    42.510849     0.059892     0.000559
    0.406000    42.571274     0.060141     0.000593
    0.407000    42.631401     0.060393     0.000630
    0.408000    42.691231     0.060648     0.000669
    0.409000    42.750759     0.060906     0.000710
    0.410000    42.809986     0.061167     0.000753
    0.411000    42.868908     0.061430     0.000799
    0.412000    42.927532     0.061697     0.000847
    0.413000    42.985851     0.061967     0.000898
    0.414000    43.043861     0.062240     0.000952
    0.415000    43.101566     0.062516     0.001009
    0.416000    43.158966     0.062796     0.001068
    0.417000    43.216057     0.063078     0.001131
    0.418000    43.272835     0.063364     0.001197
    0.419000    43.329304     0.063654     0.001267
    0.420000    43.385464     0.063947     0.001340
    0.421000    43.441307     0.064243     0.001417
    0.422000    43.496838     0.064543     0.001498
    0.423000    43.552051     0.064847     0.001583
    0.424000    43.606953     0.065154     0.001672
    0.425000    43.661533     0.065465     0.001766
    0.426000    43.715794     0.065780     0.001865
    0.427000    43.769737     0.066099     0.001968
    0.428000    43.823360     0.066422     0.002076
    0.429000    43.876659     0.066748     0.002190
    0.430000    43.929638     0.067079     0.002309
    0.431000    43.982292     0.067414     0.002434
    0.432000    44.034622     0.067753     0.002565
    0.433000    44.086624     0.068097     0.002702
    0.434000    44.138302     0.068444     0.002845
    0.435000    44.189651     0.068797     0.002995
    0.436000    44.240669     0.069153     0.003152
    0.437000    44.291359     0.069515     0.003316
    0.438000    44.341717     0.069881     0.003487
    0.439000    44.391743     0.070251     0.003666
    0.440000    44.441437     0.070627     0.003853
    0.441000    44.490799     0.071007     0.004048
    0.442000    44.539822     0.071392     0.004251
    0.443000    44.588512     0.071782     0.004463
    0.444000    44.636864     0.072178     0.004685
    0.445000    44.684879     0.072578     0.004915
    0.446000    44.732555     0.072984     0.005155
    0.447000    44.779892     0.073395     0.005405
    0.448000    44.826893     0.073812     0.005665
    0.449000    44.873547     0.074234     0.005936
    0.450000    44.919865     0.074661     0.006217
    0.451000    44.965836     0.075095     0.006510
    0.452000    45.011467     0.075534     0.006814
    0.453000    45.056755     0.075979     0.007130
    0.454000    45.101696     0.076430     0.007457
    0.455000    45.146294     0.076887     0.007797
    0.456000    45.190548     0.077350     0.008150
    0.457000    45.234451     0.077819     0.008516
    0.458000    45.278011     0.078295     0.008895
    0.459000    45.321224     0.078777     0.009288
    0.460000    45.364090     0.079265     0.009695
    0.461000    45.406609     0.079760     0.010116
    0.462000    45.448776     0.080262     0.010552
    0.463000    45.490601     0.080771     0.011003
    0.464000    45.532070     0.081286     0.011469
    0.465000    45.573193     0.081808     0.011950
    0.466000    45.613968     0.082338     0.012448
    0.467000    45.654392     0.082874     0.012961
    0.468000    45.694466     0.083418     0.013491
    0.469000    45.734192     0.083969     0.014038
    0.470000    45.773567     0.084527     0.014602
    0.471000    45.812592     0.085093     0.015183
    0.472000    45.851269     0.085667     0.015782
    0.473000    45.889595     0.086248     0.016399
    0.474000    45.927574     0.086837     0.017034
    0.475000    45.965202     0.087434     0.017687
    0.476000    46.002483     0.088039     0.018359
    0.477000    46.039414     0.088652     0.019050
    0.478000    46.075996     0.089273     0.019759
    0.479000    46.112232     0.089903     0.020489
    0.480000    46.148121     0.090541     0.021237
    0.481000    46.183666     0.091187     0.022006
    0.482000    46.218861     0.091842     0.022794
    0.483000    46.253712     0.092505     0.023603
    0.484000    46.288219     0.093177     0.024432
    0.485000    46.322384     0.093858     0.025281
    0.486000    46.356205     0.094548     0.026150
    0.487000    46.389683     0.095247     0.027041
    0.488000    46.422821     0.095954     0.027952
    0.489000    46.455616     0.096671     0.028884
    0.490000    46.488075     0.097397     0.029837
    0.491000    46.520195     0.098133     0.030811
    0.492000    46.551979     0.098878     0.031806
    0.493000    46.583427     0.099632     0.032822
    0.494000    46.614544     0.100396     0.033860
    0.495000    46.645325     0.101169     0.034918
    0.496000    46.675777     0.101953     0.035998
    0.497000    46.705898     0.102745     0.037099
    0.498000    46.735691     0.103548     0.038221
    0.499000    46.765156     0.104361     0.039364
    0.500000    46.794296     0.105183     0.040528
    0.501000    46.823116     0.106016     0.041713
    0.502000    46.851612     0.106859     0.042919
    0.503000    46.879787     0.107711     0.044146
    0.504000    46.907650     0.108574     0.045393
    0.505000    46.935192     0.109448     0.046660
    0.506000    46.962421     0.110331     0.047949
    0.507000    46.989338     0.111225     0.049257
    0.508000    47.015945     0.112129     0.050585
    0.509000    47.042244     0.113044     0.051933
    0.510000    47.068241     0.113969     0.053301
    0.511000    47.093929     0.114905     0.054688
    0.512000    47.119320     0.115851     0.056094
    0.513000    47.144413     0.116808     0.057520
    0.514000    47.169205     0.117776     0.058964
    0.515000    47.193706     0.118754     0.060427
    0.516000    47.217915     0.119743     0.061907
    0.517000    47.241836     0.120743     0.063406
    0.518000    47.265469     0.121753     0.064922
    0.519000    47.288818     0.122774     0.066456
    0.520000    47.311886     0.123806     0.068007
    0.521000    47.334675     0.124848     0.069575
    0.522000    47.357185     0.125901     0.071159
    0.523000    47.379425     0.126965     0.072759
    0.524000    47.401394     0.128040     0.074375
    0.525000    47.423092     0.129126     0.076007
    0.526000    47.444527     0.130222     0.077654
    0.527000    47.465698     0.131329     0.079315
    0.528000    47.486607     0.132447     0.080991
    0.529000    47.507259     0.133576     0.082681
    0.530000    47.527660     0.134715     0.084385
    0.531000    47.547806     0.135865     0.086103
    0.532000    47.567707     0.137026     0.087833
    0.533000    47.587357     0.138197     0.089577
    0.534000    47.606770     0.139379     0.091332
    0.535000    47.625938     0.140572     0.093100
    0.536000    47.644871     0.141775     0.094879
    0.537000    47.663567     0.142988     0.096670
    0.538000    47.682034     0.144212     0.098472
    0.539000    47.700268     0.145447     0.100284
    0.540000    47.718281     0.146692     0.102107
    0.541000    47.736069     0.147947     0.103940
    0.542000    47.753639     0.149212     0.105782
    0.543000    47.770989     0.150488     0.107633
    0.544000    47.788128     0.151774     0.109494
    0.545000    47.805054     0.153070     0.111363
    0.546000    47.821770     0.154376     0.113240
    0.547000    47.838280     0.155692     0.115126
    0.548000    47.854588     0.157018     0.117019
    0.549000    47.870697     0.158353     0.118919
    0.550000    47.886608     0.159699     0.120826
    0.551000    47.902325     0.161054     0.122740
    0.552000    47.917851     0.162418     0.124661
    0.553000    47.933189     0.163793     0.126588
    0.554000    47.948338     0.165176     0.128520
    0.555000    47.963306     0.166569     0.130458
    0.556000    47.978092     0.167972     0.132402
    0.557000    47.992703     0.169383     0.134350
    0.558000    48.007137     0.170804     0.136303
    0.559000    48.021397     0.172234     0.138261
    0.560000    48.035488     0.173672     0.140223
    0.561000    48.049416     0.175120     0.142190
    0.562000    48.063175     0.176576     0.144160
    0.563000    48.076771     0.178041     0.146133
    0.564000    48.090210     0.179514     0.148110
    0.565000    48.103489     0.180996     0.150090
    0.566000    48.116615     0.182486     0.152074
    0.567000    48.129593     0.183984     0.154060
    0.568000    48.142414     0.185491     0.156048
    0.569000    48.155094     0.187005     0.158039
    0.570000    48.167625     0.188528     0.160032
    0.571000    48.180016     0.190058     0.162027
    0.572000    48.192268     0.191596     0.164025
    0.573000    48.204380     0.193142     0.166023
    0.574000    48.216354     0.194695     0.168024
    0.575000    48.228199     0.196256     0.170026
    0.576000    48.239910     0.197824     0.172029
    0.577000    48.251495     0.199399     0.174033
    0.578000    48.262951     0.200982     0.176038
    0.579000    48.274281     0.202571     0.178044
    0.580000    48.285492     0.204167     0.180051
    0.581000    48.296577     0.205770     0.182059
    0.582000    48.307549     0.207380     0.184067
    0.583000    48.318401     0.208996     0.186076
    0.584000    48.329140     0.210619     0.188085
    0.585000    48.339768     0.212248     0.190094
    0.586000    48.350281     0.213883     0.192103
    0.587000    48.360687     0.215525     0.194113
    0.588000    48.370987     0.217172     0.196122
    0.589000    48.381184     0.218826     0.198132
    0.590000    48.391273     0.220485     0.200141
    0.591000    48.401260     0.222150     0.202151
    0.592000    48.411152     0.223821     0.204160
    0.593000    48.420940     0.225497     0.206168
    0.594000    48.430633     0.227179     0.208176
    0.595000    48.440235     0.228866     0.210184
    0.596000    48.449737     0.230558     0.212192
    0.597000    48.459152     0.232255     0.214199
    0.598000    48.468475     0.233958     0.216205
    0.599000    48.477711     0.235665     0.218211
    0.600000    48.486858     0.237377     0.220216
    0.601000    48.495918     0.239094     0.222221
    0.602000    48.504894     0.240816     0.224225
    0.603000    48.513790     0.242542     0.226228
    0.604000    48.522602     0.244273     0.228230
    0.605000    48.531334     0.246008     0.230232
    0.606000    48.539989     0.247747     0.232233
    0.607000    48.548565     0.249491     0.234233
    0.608000    48.557064     0.251239     0.236233
    0.609000    48.565487     0.252991     0.238231
    0.610000    48.573841     0.254746     0.240229
    0.611000    48.582119     0.256506     0.242226
    0.612000    48.590324     0.258269     0.244222
    0.613000    48.598461     0.260037     0.246217
    0.614000    48.606529     0.261807     0.248211
    0.615000    48.614529     0.263582     0.250205
    0.616000    48.622459     0.265360     0.252198
    0.617000    48.630325     0.267141     0.254189
    0.618000    48.638130     0.268925     0.256180
    0.619000    48.645866     0.270713     0.258171
    0.620000    48.653542     0.272504     0.260160
    0.621000    48.661156     0.274298     0.262148
    0.622000    48.668709     0.276096     0.264136
    0.623000    48.676205     0.277896     0.266122
    0.624000    48.683636     0.279699     0.268108
    0.625000    48.691013     0.281505     0.270093
    0.626000    48.698334     0.283313     0.272077
    0.627000    48.705597     0.285125     0.274061
    0.628000    48.712803     0.286939     0.276043
    0.629000    48.719959     0.288756     0.278025
    0.630000    48.727058     0.290575     0.280006
    0.631000    48.734104     0.292396     0.281986
    0.632000    48.741100     0.294221     0.283965
    0.633000    48.748043     0.296047     0.285944
    0.634000    48.754936     0.297876     0.287922
    0.635000    48.761780     0.299707     0.289899
    0.636000    48.768574     0.301540     0.291875
    0.637000    48.775318     0.303376     0.293851
    0.638000    48.782017     0.305213     0.295826
    0.639000    48.788670     0.307053     0.297800
    0.640000    48.795273     0.308894     0.299774
    0.641000    48.801834     0.310738     0.301746
    0.642000    48.808350     0.312583     0.303719
    0.643000    48.814819     0.314431     0.305690
    0.644000    48.821243     0.316280     0.307661
    0.645000    48.827629     0.318131     0.309631
    0.646000    48.833969     0.319983     0.311601
    0.647000    48.840267     0.321838     0.313570
    0.648000    48.846527     0.323694     0.315538
    0.649000    48.852741     0.325551     0.317506
    0.650000    48.858917     0.327410     0.319473
    0.651000    48.865055     0.329271     0.321440
    0.652000    48.871155     0.331133     0.323406
    0.653000    48.877212     0.332997     0.325371
    0.654000    48.883232     0.334862     0.327336
    0.655000    48.889217     0.336729     0.329301
    0.656000    48.895164     0.338597     0.331265
    0.657000    48.901074     0.340466     0.333228
    0.658000    48.906948     0.342337     0.335191
    0.659000    48.912785     0.344209     0.337153
    0.660000    48.918587     0.346082     0.339115
    0.661000    48.924355     0.347956     0.341077
    0.662000    48.930088     0.349831     0.343038
    0.663000    48.935787     0.351708     0.344999
    0.664000    48.941452     0.353586     0.346959
    0.665000    48.947086     0.355465     0.348919
    0.666000    48.952683     0.357345     0.350878
    0.667000    48.958252     0.359226     0.352837
    0.668000    48.963787     0.361108     0.354795
    0.669000    48.969292     0.362991     0.356754
    0.670000    48.974766     0.364875     0.358711
    0.671000    48.980205     0.366760     0.360669
    0.672000    48.985619     0.368646     0.362626
    0.673000    48.990997     0.370533     0.364583
    0.674000    48.996349     0.372421     0.366539
    0.675000    49.001671     0.374309     0.368495
    0.676000    49.006966     0.376199     0.370451
    0.677000    49.012230     0.378089     0.372406
    0.678000    49.017468     0.379980     0.374361
    0.679000    49.022675     0.381872     0.376316
    0.680000    49.027855     0.383765     0.378270
    0.681000    49.033005     0.385658     0.380224
    0.682000    49.038132     0.387553     0.382178
    0.683000    49.043232     0.389448     0.384131
    0.684000    49.048302     0.391343     0.386085
    0.685000    49.053348     0.393240     0.388038
    0.686000    49.058369     0.395137     0.389990
    0.687000    49.063362     0.397034     0.391943
    0.688000    49.068329     0.398933     0.393895
    0.689000    49.073273     0.400832     0.395847
    0.690000    49.078194     0.402731     0.397799
    0.691000    49.083084     0.404632     0.399750
    0.692000    49.087955     0.406532     0.401702
    0.693000    49.092800     0.408434     0.403653
    0.694000    49.097622     0.410336     0.405603
    0.695000    49.102421     0.412239     0.407554
    0.696000    49.107193     0.414142     0.409504
    0.697000    49.111946     0.416045     0.411455
    0.698000    49.116672     0.417949     0.413405
    0.699000    49.121376     0.419854     0.415354
    0.700000    49.126061     0.421759     0.417304
    0.701000    49.130722     0.423665     0.419253
    0.702000    49.135361     0.425571     0.421203
    0.703000    49.139977     0.427478     0.423152
    0.704000    49.144569     0.429385     0.425101
    0.705000    49.149143     0.431293     0.427049
    0.706000    49.153698     0.433201     0.428998
    0.707000    49.158230     0.435109     0.430946
    0.708000    49.162739     0.437018     0.432894
    0.709000    49.167229     0.438927     0.434842
    0.710000    49.171700     0.440837     0.436790
    0.711000    49.176147     0.442747     0.438738
    0.712000    49.180576     0.444658     0.440685
    0.713000    49.184986     0.446568     0.442633
    0.714000    49.189377     0.448480     0.444580
    0.715000    49.193745     0.450391     0.446527
    0.716000    49.198097     0.452303     0.448474
    0.717000    49.202427     0.454216     0.450421
    0.718000    49.206741     0.456129     0.452368
    0.719000    49.211037     0.458042     0.454315
    0.720000    49.215309     0.459955     0.456261
    0.721000    49.219566     0.461869     0.458207
    0.722000    49.223804     0.463783     0.460154
    0.723000    49.228027     0.465697     0.462100
    0.724000    49.232227     0.467612     0.464046
    0.725000    49.236412     0.469527     0.465992
    0.726000    49.240581     0.471442     0.467937
    0.727000    49.244728     0.473358     0.469883
    0.728000    49.248859     0.475274     0.471829
    0.729000    49.252975     0.477190     0.473774
    0.730000    49.257072     0.479106     0.475719
    0.731000    49.261154     0.481023     0.477665
    0.732000    49.265217     0.482940     0.479610
    0.733000    49.269264     0.484857     0.481555
    0.734000    49.273296     0.486775     0.483500
    0.735000    49.277309     0.488693     0.485445
    0.736000    49.281307     0.490611     0.487390
    0.737000    49.285290     0.492529     0.489334
    0.738000    49.289257     0.494448     0.491279
    0.739000    49.293209     0.496367     0.493223
    0.740000    49.297142     0.498286     0.495168
    0.741000    49.301060     0.500205     0.497112
    0.742000    49.304966     0.502124     0.499056
    0.743000    49.308853     0.504044     0.501001
    0.744000    49.312725     0.505964     0.502945
    0.745000    49.316582     0.507884     0.504889
    0.746000    49.320427     0.509804     0.506833
    0.747000    49.324253     0.511725     0.508776
    0.748000    49.328068     0.513646     0.510720
    0.749000    49.331867     0.515567     0.512664
    0.750000    49.335651     0.517488     0.514608
    0.751000    49.339420     0.519409     0.516551
    0.752000    49.343174     0.521331     0.518495
    0.753000    49.346916     0.523253     0.520438
    0.754000    49.350643     0.525174     0.522381
    0.755000    49.354355     0.527097     0.524325
    0.756000    49.358055     0.529019     0.526268
    0.757000    49.361740     0.530941     0.528211
    0.758000    49.365414     0.532864     0.530154
    0.759000    49.369072     0.534787     0.532097
    0.760000    49.372715     0.536710     0.534040
    0.761000    49.376347     0.538633     0.535983
    0.762000    49.379967     0.540556     0.537926
    0.763000    49.383572     0.542480     0.539869
    0.764000    49.387165     0.544404     0.541812
    0.765000    49.390743     0.546327     0.543754
    0.766000    49.394310     0.548251     0.545697
    0.767000    49.397861     0.550175     0.547640
    0.768000    49.401401     0.552100     0.549582
    0.769000    49.404930     0.554024     0.551525
    0.770000    49.408447     0.555949     0.553467
    0.771000    49.411949     0.557873     0.555409
    0.772000    49.415443     0.559798     0.557352
    0.773000    49.418919     0.561723     0.559294
    0.774000    49.422386     0.563648     0.561236
    0.775000    49.425842     0.565574     0.563179
    0.776000    49.429283     0.567499     0.565121
    0.777000    49.432716     0.569425     0.567063
    0.778000    49.436134     0.571350     0.569005
    0.779000    49.439541     0.573276     0.570947
    0.780000    49.442936     0.575202     0.572889
    0.781000    49.446320     0.577128     0.574831
    0.782000    49.449692     0.579054     0.576773
    0.783000    49.453052     0.580981     0.578714
    0.784000    49.456406     0.582907     0.580656
    0.785000    49.459744     0.584833     0.582598
    0.786000    49.463070     0.586760     0.584540
    0.787000    49.466385     0.588687     0.586481
    0.788000    49.469692     0.590614     0.588423
    0.789000    49.472984     0.592541     0.590365
    0.790000    49.476269     0.594468     0.592306
    0.791000    49.479542     0.596395     0.594248
    0.792000    49.482803     0.598322     0.596189
    0.793000    49.486053     0.600250     0.598131
    0.794000    49.489296     0.602177     0.600072
    0.795000    49.492523     0.604105     0.602013
    0.796000    49.495743     0.606032     0.603955
    0.797000    49.498955     0.607960     0.605896
    0.798000    49.502151     0.609888     0.607837
    0.799000    49.505341     0.611816     0.609778
    0.800000    49.508518     0.613744     0.611720
    0.801000    49.511688     0.615673     0.613661
    0.802000    49.514847     0.617601     0.615602
    0.803000    49.517994     0.619529     0.617543
    0.804000    49.521133     0.621458     0.619484
    0.805000    49.524262     0.623386     0.621425
    0.806000    49.527378     0.625315     0.623366
    0.807000    49.530487     0.627244     0.625307
    0.808000    49.533588     0.629173     0.627248
    0.809000    49.536678     0.631101     0.629189
    0.810000    49.539757     0.633030     0.631130
    0.811000    49.542828     0.634959     0.633071
    0.812000    49.545887     0.636889     0.635012
    0.813000    49.548939     0.638818     0.636952
    0.814000    49.551983     0.640747     0.638893
    0.815000    49.555016     0.642677     0.640834
    0.816000    49.558041     0.644606     0.642775
    0.817000    49.561054     0.646536     0.644715
    0.818000    49.564060     0.648465     0.646656
    0.819000    49.567055     0.650395     0.648597
    0.820000    49.570042     0.652325     0.650537
    0.821000    49.573021     0.654255     0.652478
    0.822000    49.575993     0.656185     0.654418
    0.823000    49.578953     0.658115     0.656359
    0.824000    49.581905     0.660045     0.658300
    0.825000    49.584846     0.661975     0.660240
    0.826000    49.587784     0.663905     0.662180
    0.827000    49.590710     0.665835     0.664121
    0.828000    49.593628     0.667766     0.666061
    0.829000    49.596535     0.669696     0.668002
    0.830000    49.599438     0.671627     0.669942
    0.831000    49.602329     0.673557     0.671883
    0.832000    49.605213     0.675488     0.673823
    0.833000    49.608089     0.677418     0.675763
    0.834000    49.610954     0.679349     0.677703
    0.835000    49.613815     0.681280     0.679644
    0.836000    49.616665     0.683211     0.681584
    0.837000    49.619507     0.685142     0.683524
    0.838000    49.622341     0.687073     0.685464
    0.839000    49.625168     0.689004     0.687405
    0.840000    49.627987     0.690935     0.689345
    0.841000    49.630798     0.692866     0.691285
    0.842000    49.633598     0.694797     0.693225
    0.843000    49.636395     0.696728     0.695165
    0.844000    49.639183     0.698660     0.697105
    0.845000    49.641960     0.700591     0.699045
    0.846000    49.644733     0.702523     0.700985
    0.847000    49.647495     0.704454     0.702925
    0.848000    49.650253     0.706386     0.704865
    0.849000    49.653000     0.708317     0.706805
    0.850000    49.655743     0.710249     0.708745
    0.851000    49.658474     0.712180     0.710685
    0.852000    49.661201     0.714112     0.712625
    0.853000    49.663917     0.716044     0.714565
    0.854000    49.666630     0.717976     0.716505
    0.855000    49.669334     0.719908     0.718445
    0.856000    49.672031     0.721840     0.720385
    0.857000    49.674721     0.723772     0.722325
    0.858000    49.677402     0.725704     0.724265
    0.859000    49.680077     0.727636     0.726204
    0.860000    49.682743     0.729568     0.728144
    0.861000    49.685406     0.731500     0.730084
    0.862000    49.688057     0.733432     0.732024
    0.863000    49.690704     0.735365     0.733964
    0.864000    49.693344     0.737297     0.735903
    0.865000    49.695976     0.739229     0.737843
    0.866000    49.698601     0.741162     0.739783
    0.867000    49.701222     0.743094     0.741723
    0.868000    49.703831     0.745027     0.743662
    0.869000    49.706436     0.746959     0.745602
    0.870000    49.709034     0.748892     0.747542
    0.871000    49.711628     0.750825     0.749481
    0.872000    49.714211     0.752757     0.751421
    0.873000    49.716789     0.754690     0.753361
    0.874000    49.719360     0.756623     0.755300
    0.875000    49.721924     0.758555     0.757240
    0.876000    49.724483     0.760488     0.759179
    0.877000    49.727035     0.762421     0.761119
    0.878000    49.729580     0.764354     0.763058
    0.879000    49.732117     0.766287     0.764998
    0.880000    49.734650     0.768220     0.766937
    0.881000    49.737175     0.770153     0.768877
    0.882000    49.739697     0.772086     0.770817
    0.883000    49.742207     0.774019     0.772756
    0.884000    49.744717     0.775952     0.774695
    0.885000    49.747215     0.777885     0.776635
    0.886000    49.749710     0.779818     0.778574
    0.887000    49.752197     0.781752     0.780514
    0.888000    49.754681     0.783685     0.782453
    0.889000    49.757156     0.785618     0.784393
    0.890000    49.759625     0.787552     0.786332
    0.891000    49.762089     0.789485     0.788271
    0.892000    49.764545     0.791418     0.790211
    0.893000    49.766995     0.793352     0.792150
    0.894000    49.769440     0.795285     0.794090
    0.895000    49.771881     0.797219     0.796029
    0.896000    49.774315     0.799152     0.797968
    0.897000    49.776741     0.801086     0.799908
    0.898000    49.779163     0.803019     0.801847
    0.899000    49.781578     0.804953     0.803786
    0.900000    49.783989     0.806887     0.805726
    0.901000    49.786392     0.808820     0.807665
    0.902000    49.788792     0.810754     0.809604
    0.903000    49.791184     0.812688     0.811543
    0.904000    49.793568     0.814622     0.813483
    0.905000    49.795952     0.816555     0.815422
    0.906000    49.798325     0.818489     0.817361
    0.907000    49.800697     0.820423     0.819300
    0.908000    49.803059     0.822357     0.821240
    0.909000    49.805420     0.824291     0.823179
    0.910000    49.807770     0.826225     0.825118
    0.911000    49.810120     0.828159     0.827057
    0.912000    49.812462     0.830093     0.828996
    0.913000    49.814796     0.832027     0.830936
    0.914000    49.817127     0.833961     0.832875
    0.915000    49.819454     0.835895     0.834814
    0.916000    49.821773     0.837829     0.836753
    0.917000    49.824089     0.839763     0.838692
    0.918000    49.826397     0.841697     0.840631
    0.919000    49.828701     0.843632     0.842571
    0.920000    49.831001     0.845566     0.844510
    0.921000    49.833294     0.847500     0.846449
    0.922000    49.835583     0.849434     0.848388
    0.923000    49.837864     0.851369     0.850327
    0.924000    49.840145     0.853303     0.852266
    0.925000    49.842415     0.855237     0.854205
    0.926000    49.844685     0.857172     0.856144
    0.927000    49.846947     0.859106     0.858083
    0.928000    49.849205     0.861040     0.860022
    0.929000    49.851456     0.862975     0.861961
    0.930000    49.853702     0.864909     0.863901
    0.931000    49.855946     0.866844     0.865840
    0.932000    49.858181     0.868778     0.867779
    0.933000    49.860413     0.870712     0.869718
    0.934000    49.862640     0.872647     0.871657
    0.935000    49.864864     0.874581     0.873596
    0.936000    49.867081     0.876516     0.875535
    0.937000    49.869293     0.878451     0.877474
    0.938000    49.871498     0.880385     0.879413
    0.939000    49.873703     0.882320     0.881352
    0.940000    49.875900     0.884254     0.883291
    0.941000    49.878094     0.886189     0.885230
    0.942000    49.880280     0.888124     0.887169
    0.943000    49.882465     0.890058     0.889108
    0.944000    49.884644     0.891993     0.891047
    0.945000    49.886818     0.893927     0.892986
    0.946000    49.888985     0.895862     0.894925
    0.947000    49.891151     0.897797     0.896865
    0.948000    49.893310     0.899731     0.898804
    0.949000    49.895466     0.901666     0.900743
    0.950000    49.897613     0.903601     0.902682
    0.951000    49.899761     0.905535     0.904621
    0.952000    49.901901     0.907470     0.906560
    0.953000    49.904038     0.909404     0.908500
    0.954000    49.906170     0.911339     0.910439
    0.955000    49.908299     0.913274     0.912378
    0.956000    49.910423     0.915208     0.914317
    0.957000    49.912540     0.917143     0.916257
    0.958000    49.914658     0.919077     0.918196
    0.959000    49.916767     0.921012     0.920136
    0.960000    49.918873     0.922946     0.922075
    0.961000    49.920971     0.924880     0.924015
    0.962000    49.923069     0.926815     0.925954
    0.963000    49.925163     0.928749     0.927894
    0.964000    49.927250     0.930683     0.929834
    0.965000    49.929336     0.932617     0.931774
    0.966000    49.931416     0.934551     0.933714
    0.967000    49.933491     0.936485     0.935654
    0.968000    49.935562     0.938419     0.937594
    0.969000    49.937630     0.940352     0.939535
    0.970000    49.939693     0.942286     0.941475
    0.971000    49.941753     0.944219     0.943416
    0.972000    49.943806     0.946152     0.945357
    0.973000    49.945858     0.948085     0.947298
    0.974000    49.947907     0.950018     0.949240
    0.975000    49.949951     0.951951     0.951181
    0.976000    49.951988     0.953883     0.953123
    0.977000    49.954025     0.955815     0.955066
    0.978000    49.956058     0.957746     0.957008
    0.979000    49.958084     0.959677     0.958952
    0.980000    49.960110     0.961608     0.960895
    0.981000    49.962131     0.963538     0.962839
    0.982000    49.964149     0.965468     0.964784
    0.983000    49.966164     0.967397     0.966729
    0.984000    49.968174     0.969325     0.968675
    0.985000    49.970180     0.971253     0.970622
    0.986000    49.972187     0.973180     0.972570
    0.987000    49.974190     0.975106     0.974518
    0.988000    49.976189     0.977031     0.976468
    0.989000    49.978184     0.978955     0.978419
    0.990000    49.980175     0.980877     0.980371
    0.991000    49.982166     0.982799     0.982324
    0.992000    49.984154     0.984719     0.984279
    0.993000    49.986141     0.986637     0.986236
    0.994000    49.988125     0.988553     0.988195
    0.995000    49.990108     0.990467     0.990155
    0.996000    49.992088     0.992379     0.992119
    0.997000    49.994068     0.994289     0.994084
    0.998000    49.996044     0.996196     0.996053
    0.999000    49.998024     0.998100     0.998025
    1.000000    50.000000     1.000000     1.000000


==> 5.RESULTS/data/eofData.txt <==
           Y          UX1          UX2          UX3          UX4          UX5
    0.000000     0.000000     0.000000     0.000000     0.000000     0.000000
    0.010000     0.004643     0.005307     0.005477     0.005658     0.005217
    0.020000     0.008193     0.009514     0.009856     0.010227     0.009554
    0.030000     0.010935     0.012902     0.013418     0.013985     0.013228
    0.040000     0.013052     0.015648     0.016340     0.017108     0.016375
    0.050000     0.014703     0.017913     0.018780     0.019752     0.019120
    0.060000     0.015985     0.019787     0.020831     0.022010     0.021532
    0.070000     0.016946     0.021317     0.022537     0.023924     0.023644
    0.080000     0.017667     0.022584     0.023980     0.025577     0.025522
    0.090000     0.018190     0.023629     0.025199     0.027007     0.027196
    0.100000     0.018542     0.024479     0.026223     0.028241     0.028688
    0.110000     0.018753     0.025162     0.027078     0.029307     0.030019
    0.120000     0.018849     0.025704     0.027791     0.030230     0.031211
    0.130000     0.018852     0.026131     0.028387     0.031036     0.032287
    0.140000     0.018778     0.026458     0.028881     0.031740     0.033259
    0.150000     0.018613     0.026661     0.029248     0.032315     0.034099
    0.160000     0.018406     0.026804     0.029555     0.032828     0.034873
    0.170000     0.018155     0.026881     0.029793     0.033272     0.035575
    0.180000     0.017852     0.026875     0.029945     0.033628     0.036180
    0.190000     0.017535     0.026847     0.030074     0.033960     0.036761
    0.200000     0.017170     0.026731     0.030111     0.034198     0.037234
    0.210000     0.016804     0.026613     0.030145     0.034432     0.037705
    0.220000     0.016405     0.026421     0.030099     0.034583     0.038081
    0.230000     0.016006     0.026227     0.030051     0.034733     0.038454
    0.240000     0.015591     0.025984     0.029951     0.034826     0.038761
    0.250000     0.015173     0.025728     0.029835     0.034903     0.039049
    0.260000     0.014752     0.025455     0.029699     0.034958     0.039310
    0.270000     0.014329     0.025151     0.029528     0.034976     0.039526
    0.280000     0.013905     0.024848     0.029357     0.034994     0.039741
    0.290000     0.013486     0.024520     0.029157     0.034978     0.039914
    0.300000     0.013070     0.024183     0.028944     0.034947     0.040069
    0.310000     0.012654     0.023846     0.028731     0.034917     0.040223
    0.320000     0.012252     0.023492     0.028494     0.034859     0.040340
    0.330000     0.011854     0.023134     0.028251     0.034793     0.040447
    0.340000     0.011456     0.022776     0.028008     0.034727     0.040553
    0.350000     0.011074     0.022413     0.027754     0.034646     0.040638
    0.360000     0.010703     0.022046     0.027493     0.034554     0.040707
    0.370000     0.010332     0.021679     0.027231     0.034462     0.040776
    0.380000     0.009963     0.021312     0.026969     0.034369     0.040844
    0.390000     0.009626     0.020948     0.026698     0.034260     0.040884
    0.400000     0.009290     0.020584     0.026428     0.034152     0.040925
    0.410000     0.008953     0.020220     0.026158     0.034043     0.040966
    0.420000     0.008622     0.019857     0.025888     0.033933     0.041004
    0.430000     0.008324     0.019505     0.025618     0.033816     0.041024
    0.440000     0.008026     0.019154     0.025349     0.033698     0.041045
    0.450000     0.007728     0.018802     0.025080     0.033581     0.041066
    0.460000     0.007430     0.018450     0.024810     0.033464     0.041087
    0.470000     0.007168     0.018116     0.024548     0.033345     0.041097
    0.480000     0.006911     0.017786     0.024288     0.033225     0.041104
    0.490000     0.006654     0.017455     0.024028     0.033106     0.041112
    0.500000     0.006397     0.017124     0.023767     0.032987     0.041120
    0.510000     0.006147     0.016798     0.023509     0.032868     0.041126
    0.520000     0.005932     0.016496     0.023265     0.032753     0.041126
    0.530000     0.005717     0.016193     0.023021     0.032637     0.041126
    0.540000     0.005501     0.015891     0.022776     0.032522     0.041126
    0.550000     0.005286     0.015589     0.022532     0.032407     0.041126
    0.560000     0.005071     0.015287     0.022288     0.032291     0.041125
    0.570000     0.004895     0.015018     0.022065     0.032184     0.041121
    0.580000     0.004721     0.014750     0.021844     0.032077     0.041117
    0.590000     0.004546     0.014482     0.021622     0.031970     0.041113
    0.600000     0.004371     0.014215     0.021401     0.031863     0.041108
    0.610000     0.004197     0.013947     0.021179     0.031756     0.041104
    0.620000     0.004032     0.013690     0.020965     0.031653     0.041099
    0.630000     0.003896     0.013462     0.020772     0.031558     0.041093
    0.640000     0.003759     0.013234     0.020579     0.031464     0.041087
    0.650000     0.003623     0.013006     0.020386     0.031369     0.041081
    0.660000     0.003486     0.012778     0.020193     0.031274     0.041076
    0.670000     0.003350     0.012550     0.020000     0.031180     0.041070
    0.680000     0.003213     0.012322     0.019806     0.031085     0.041064
    0.690000     0.003111     0.012138     0.019647     0.031007     0.041058
    0.700000     0.003010     0.011954     0.019488     0.030928     0.041052
    0.710000     0.002908     0.011770     0.019329     0.030849     0.041046
    0.720000     0.002806     0.011586     0.019169     0.030771     0.041041
    0.730000     0.002705     0.011402     0.019010     0.030692     0.041035
    0.740000     0.002603     0.011218     0.018851     0.030613     0.041029
    0.750000     0.002505     0.011039     0.018696     0.030537     0.041023
    0.760000     0.002435     0.010903     0.018576     0.030477     0.041019
    0.770000     0.002364     0.010767     0.018456     0.030417     0.041014
    0.780000     0.002295     0.010631     0.018335     0.030357     0.041009
    0.790000     0.002224     0.010495     0.018215     0.030297     0.041005
    0.800000     0.002154     0.010358     0.018095     0.030238     0.041000
    0.810000     0.002084     0.010222     0.017975     0.030178     0.040995
    0.820000     0.002014     0.010086     0.017855     0.030118     0.040991
    0.830000     0.001959     0.009977     0.017758     0.030070     0.040987
    0.840000     0.001918     0.009892     0.017682     0.030032     0.040984
    0.850000     0.001877     0.009808     0.017606     0.029994     0.040981
    0.860000     0.001836     0.009723     0.017531     0.029956     0.040978
    0.870000     0.001794     0.009638     0.017455     0.029918     0.040975
    0.880000     0.001753     0.009553     0.017379     0.029880     0.040972
    0.890000     0.001712     0.009469     0.017303     0.029842     0.040969
    0.900000     0.001671     0.009384     0.017227     0.029805     0.040965
    0.910000     0.001635     0.009310     0.017160     0.029771     0.040963
    0.920000     0.001621     0.009281     0.017134     0.029758     0.040962
    0.930000     0.001607     0.009251     0.017108     0.029745     0.040961
    0.940000     0.001594     0.009222     0.017082     0.029732     0.040960
    0.950000     0.001580     0.009194     0.017056     0.029719     0.040959
    0.960000     0.001566     0.009165     0.017030     0.029705     0.040958
    0.970000     0.001552     0.009136     0.017003     0.029692     0.040956
    0.980000     0.001539     0.009107     0.016977     0.029679     0.040955
    0.990000     0.001525     0.009078     0.016951     0.029666     0.040954
    1.000000     0.001511     0.009049     0.016925     0.029653     0.040953
    1.000000     0.001511     0.009049     0.016925     0.029653     0.040953
    1.010000     0.001525     0.009078     0.016951     0.029666     0.040954
    1.020000     0.001539     0.009107     0.016977     0.029679     0.040955
    1.030000     0.001552     0.009136     0.017003     0.029692     0.040956
    1.040000     0.001566     0.009165     0.017030     0.029705     0.040958
    1.050000     0.001580     0.009194     0.017056     0.029719     0.040959
    1.060000     0.001594     0.009222     0.017082     0.029732     0.040960
    1.070000     0.001607     0.009251     0.017108     0.029745     0.040961
    1.080000     0.001621     0.009281     0.017134     0.029758     0.040962
    1.090000     0.001635     0.009310     0.017160     0.029771     0.040963
    1.100000     0.001671     0.009384     0.017227     0.029805     0.040965
    1.110000     0.001712     0.009469     0.017303     0.029842     0.040969
    1.120000     0.001753     0.009553     0.017379     0.029880     0.040972
    1.130000     0.001794     0.009638     0.017455     0.029918     0.040975
    1.140000     0.001836     0.009723     0.017531     0.029956     0.040978
    1.150000     0.001877     0.009808     0.017606     0.029994     0.040981
    1.160000     0.001918     0.009892     0.017682     0.030032     0.040984
    1.170000     0.001959     0.009977     0.017758     0.030070     0.040987
    1.180000     0.002014     0.010086     0.017855     0.030118     0.040991
    1.190000     0.002084     0.010222     0.017975     0.030178     0.040995
    1.200000     0.002154     0.010358     0.018095     0.030238     0.041000
    1.210000     0.002224     0.010495     0.018215     0.030297     0.041005
    1.220000     0.002295     0.010631     0.018335     0.030357     0.041009
    1.230000     0.002364     0.010767     0.018456     0.030417     0.041014
    1.240000     0.002435     0.010903     0.018576     0.030477     0.041019
    1.250000     0.002505     0.011039     0.018696     0.030537     0.041023
    1.260000     0.002603     0.011218     0.018851     0.030613     0.041029
    1.270000     0.002705     0.011402     0.019010     0.030692     0.041035
    1.280000     0.002806     0.011586     0.019169     0.030771     0.041041
    1.290000     0.002908     0.011770     0.019329     0.030849     0.041046
    1.300000     0.003010     0.011954     0.019488     0.030928     0.041052
    1.310000     0.003111     0.012138     0.019647     0.031007     0.041058
    1.320000     0.003213     0.012322     0.019806     0.031085     0.041064
    1.330000     0.003350     0.012550     0.020000     0.031180     0.041070
    1.340000     0.003486     0.012778     0.020193     0.031274     0.041076
    1.350000     0.003623     0.013006     0.020386     0.031369     0.041081
    1.360000     0.003759     0.013234     0.020579     0.031464     0.041087
    1.370000     0.003896     0.013462     0.020772     0.031558     0.041093
    1.380000     0.004032     0.013690     0.020965     0.031653     0.041099
    1.390000     0.004197     0.013947     0.021179     0.031756     0.041104
    1.400000     0.004371     0.014215     0.021401     0.031863     0.041108
    1.410000     0.004546     0.014482     0.021622     0.031970     0.041113
    1.420000     0.004721     0.014750     0.021844     0.032077     0.041117
    1.430000     0.004895     0.015018     0.022065     0.032184     0.041121
    1.440000     0.005071     0.015287     0.022288     0.032291     0.041125
    1.450000     0.005286     0.015589     0.022532     0.032407     0.041126
    1.460000     0.005501     0.015891     0.022776     0.032522     0.041126
    1.470000     0.005717     0.016193     0.023021     0.032637     0.041126
    1.480000     0.005932     0.016496     0.023265     0.032753     0.041126
    1.490000     0.006147     0.016798     0.023509     0.032868     0.041126
    1.500000     0.006397     0.017124     0.023767     0.032987     0.041120
    1.510000     0.006654     0.017455     0.024028     0.033106     0.041112
    1.520000     0.006911     0.017786     0.024288     0.033225     0.041104
    1.530000     0.007168     0.018116     0.024548     0.033345     0.041097
    1.540000     0.007430     0.018450     0.024810     0.033464     0.041087
    1.550000     0.007728     0.018802     0.025080     0.033581     0.041066
    1.560000     0.008026     0.019154     0.025349     0.033698     0.041045
    1.570000     0.008324     0.019505     0.025618     0.033816     0.041024
    1.580000     0.008622     0.019857     0.025888     0.033933     0.041004
    1.590000     0.008953     0.020220     0.026158     0.034043     0.040966
    1.600000     0.009290     0.020584     0.026428     0.034152     0.040925
    1.610000     0.009626     0.020948     0.026698     0.034260     0.040884
    1.620000     0.009963     0.021312     0.026969     0.034369     0.040844
    1.630000     0.010332     0.021679     0.027231     0.034462     0.040776
    1.640000     0.010703     0.022046     0.027493     0.034554     0.040707
    1.650000     0.011074     0.022413     0.027754     0.034646     0.040638
    1.660000     0.011456     0.022776     0.028008     0.034727     0.040553
    1.670000     0.011854     0.023134     0.028251     0.034793     0.040447
    1.680000     0.012252     0.023492     0.028494     0.034859     0.040340
    1.690000     0.012654     0.023846     0.028731     0.034917     0.040223
    1.700000     0.013070     0.024183     0.028944     0.034947     0.040069
    1.710000     0.013486     0.024520     0.029157     0.034978     0.039914
    1.720000     0.013905     0.024848     0.029357     0.034994     0.039741
    1.730000     0.014329     0.025151     0.029528     0.034976     0.039526
    1.740000     0.014752     0.025455     0.029699     0.034958     0.039310
    1.750000     0.015173     0.025728     0.029835     0.034903     0.039049
    1.760000     0.015591     0.025984     0.029951     0.034826     0.038761
    1.770000     0.016006     0.026227     0.030051     0.034733     0.038454
    1.780000     0.016405     0.026421     0.030099     0.034583     0.038081
    1.790000     0.016804     0.026613     0.030145     0.034432     0.037705
    1.800000     0.017170     0.026731     0.030111     0.034198     0.037234
    1.810000     0.017535     0.026847     0.030074     0.033960     0.036761
    1.820000     0.017852     0.026875     0.029945     0.033628     0.036180
    1.830000     0.018155     0.026881     0.029793     0.033272     0.035575
    1.840000     0.018406     0.026804     0.029555     0.032828     0.034873
    1.850000     0.018613     0.026661     0.029248     0.032315     0.034099
    1.860000     0.018778     0.026458     0.028881     0.031740     0.033259
    1.870000     0.018852     0.026131     0.028387     0.031036     0.032287
    1.880000     0.018849     0.025704     0.027791     0.030230     0.031211
    1.890000     0.018753     0.025162     0.027078     0.029307     0.030019
    1.900000     0.018542     0.024479     0.026223     0.028241     0.028688
    1.910000     0.018190     0.023629     0.025199     0.027007     0.027196
    1.920000     0.017667     0.022584     0.023980     0.025577     0.025522
    1.930000     0.016946     0.021317     0.022537     0.023924     0.023644
    1.940000     0.015985     0.019787     0.020831     0.022010     0.021532
    1.950000     0.014703     0.017913     0.018780     0.019752     0.019120
    1.960000     0.013052     0.015648     0.016340     0.017108     0.016375
    1.970000     0.010935     0.012902     0.013418     0.013985     0.013228
    1.980000     0.008193     0.009514     0.009856     0.010227     0.009554
    1.990000     0.004643     0.005307     0.005477     0.005658     0.005217
    2.000000     0.000000     0.000000     0.000000     0.000000     0.000000


==> elsarticle/manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


